X-WAD: eXplainable Web Anomaly Detection

The rapid growth of web-based services, particularly API-driven architectures, reflects an increasing reliance on distributed systems, exposing sensitive data to security risks and making the adoption of automated defensive mechanisms essential. In this context, where benign traffic predominates in real-world settings, modern defenses increasingly model normal behavior, relying on semi-supervised approaches trained on only normal data. However, ensuring the complete absence of anomalous instances in such training data is inherently difficult in practice, and mislabeled or contaminated attack samples can introduce backdoors into the learned defense, causing the model to silently misclassify certain attack patterns as normal behavior. This paper investigates the effectiveness of Transformer-based Language Models (TLMs) in the detection of anomalies in HTTP requests, focussing on providing detailed explanations for the detected anomalies. The study employs token-level logit-based surprisal mapping to provide both an anomaly score and a direct, detailed explanation via heatmap-like highlighting. The effectiveness of the proposed explainability approach is demonstrated by the discovery of labelling inconsistencies in a popular public dataset, revealing how anomalous contamination in the training data had induced backdoor-like failures in the detection models.

==> result-data/original_fix_fnr_comparison_modernbert.csv <==
group,Original,Fix
272 - Protocol Manipulation,49.328089151098,22.5718343712444
126 - Path Traversal,91.678864992681,0.0
88 - OS Command Injection,52.2113821138211,0.0
274 - HTTP Verb Tampering,12.3797780517879,0.0
66 - SQL Injection,18.7579285427539,3.08229626655961
153 - Input Data Manipulation,23.1434751261716,0.0
34 - HTTP Response Splitting,19.15802318486888,0.0
242 - Code Injection,8.32647896235368,0.0
194 - Fake the Source of Data,26.8456495721916,0.11610667524069
16 - Dictionary-based Password Attack,0.0,0.0







==> result-data/original_fix_fnr_comparison_smol.csv <==
group,Original,Fix
272 - Protocol Manipulation,61.79394733967010,27.9471211624604
126 - Path Traversal,46.88661186803290,0.0
88 - OS Command Injection,45.20325203252030,0.0
274 - HTTP Verb Tampering,22.36744759556100,0.0
66 - SQL Injection,14.47571256523480,2.29064632677639
153 - Input Data Manipulation,14.05912040374910,0.0
34 - HTTP Response Splitting,6.43176733780760,0.0
242 - Code Injection,2.36001265422334,0.0
194 - Fake the Source of Data,2.04526374077845,0.12146544486719
16 - Dictionary-based Password Attack,0.61295971978984,0.0

==> result-data/pred_srbh_val_modernbert-bins.csv <==
bin_left,bin_right,bin_center,density
7.015466690063477e-06,0.0021528441230456033,0.0010799297948678333,158.327511748565
0.0021528441230456033,0.004298672779401143,0.0032257584512233733,36.487290719615494
0.004298672779401143,0.006444501435756683,0.005371587107578913,26.158689941981148
0.006444501435756683,0.008590330092112224,0.007517415763934453,28.306045086472125
0.008590330092112224,0.010736158748467764,0.009663244420289995,26.176436678712477
0.010736158748467764,0.012881987404823304,0.011809073076645533,24.792191213668698
0.012881987404823304,0.015027816061178844,0.013954901733001075,28.27942498137514
0.015027816061178844,0.017173644717534384,0.016100730389356614,25.253606368683293
0.017173644717534384,0.019319473373889926,0.018246559045712155,20.506354293052368
0.019319473373889926,0.021465302030245464,0.020392387702067694,15.448534324623209
0.021465302030245464,0.023611130686601003,0.022538216358423235,15.679241902130505
0.023611130686601003,0.025756959342956545,0.024684045014778774,14.419223594206015
0.025756959342956545,0.027902787999312086,0.026829873671134315,10.186626883783696
0.027902787999312086,0.030048616655667625,0.028975702327489854,8.278852685165683
0.030048616655667625,0.03219444531202316,0.031121530983845392,7.586729952643804
0.03219444531202316,0.0343402739683787,0.03326735964020093,3.0879321912515034
0.0343402739683787,0.03648610262473424,0.03541318829655647,3.141172401445495
0.03648610262473424,0.038631931281089785,0.037559016952912014,1.739180199670387
0.038631931281089785,0.04077775993744532,0.039704845609267556,1.322131886484125
0.04077775993744532,0.04292358859380086,0.04185067426562309,0.3993015764549358
0.04292358859380086,0.0450694172501564,0.04399650292197863,0.36380810299227484
0.0450694172501564,0.04721524590651194,0.04614233157833417,0.630009153962234
0.04721524590651194,0.04936107456286748,0.04828816023468971,0.23070757750729623
0.04936107456286748,0.05150690321922302,0.05043398889104525,0.17746736731330479
0.05150690321922302,0.05365273187557856,0.05257981754740079,0.18634073567897003
0.05365273187557856,0.055798560531934105,0.054725646203756334,0.15972063058197433
0.055798560531934105,0.05794438918828964,0.056871474860111876,0.4170483131862676
0.05794438918828964,0.06009021784464518,0.05901730351646741,0.16859399894763955
0.06009021784464518,0.06223604650100072,0.06116313217282295,0.1331005254849786
0.06223604650100072,0.06438187515735626,0.06330896082917849,0.1685939989476401
0.06438187515735626,0.0665277038137118,0.06545478948553403,0.15972063058197433
0.0665277038137118,0.06867353247006734,0.06760061814188957,0.08873368365665239
0.06867353247006734,0.07081936112642288,0.06974644679824511,0.14197389385064385
0.07081936112642288,0.07296518978277843,0.07189227545460065,0.09760705202231763
0.07296518978277843,0.07511101843913397,0.0740381041109562,0.07986031529098717
0.07511101843913397,0.07725684709548951,0.07618393276731174,0.08873368365665239
0.07725684709548951,0.07940267575184504,0.07832976142366727,0.07986031529098768
0.07940267575184504,0.08154850440820058,0.08047559008002281,0.06211357855965668
0.08154850440820058,0.08369433306455612,0.08262141873637835,0.02662010509699572
0.08369433306455612,0.08584016172091166,0.08476724739273389,0.10648042038798287
0.08584016172091166,0.0879859903772672,0.08691307604908943,0.06211357855965668
0.0879859903772672,0.09013181903362275,0.08905890470544497,0.09760705202231763
0.09013181903362275,0.09227764768997829,0.09120473336180052,0.05324021019399144
0.09227764768997829,0.09442347634633382,0.09335056201815606,0.07098694692532237
0.09442347634633382,0.09656930500268936,0.09549639067451159,0.05324021019399144
0.09656930500268936,0.0987151336590449,0.09764221933086713,0.02662010509699572
0.0987151336590449,0.10086096231540044,0.09978804798722267,0.05324021019399144
0.10086096231540044,0.10300679097175598,0.10193387664357821,0.03549347346266096
0.10300679097175598,0.10515261962811152,0.10407970529993375,0.02662010509699572
0.10515261962811152,0.10729844828446707,0.1062255339562893,0.01774673673133048
0.10729844828446707,0.10944427694082261,0.10837136261264484,0.00887336836566524
0.10944427694082261,0.11159010559717815,0.11051719126900038,0.01774673673133048
0.11159010559717815,0.11373593425353368,0.1126630199253559,0.035493473462661185
0.11373593425353368,0.11588176290988922,0.11480884858171145,0.02662010509699572
0.11588176290988922,0.11802759156624476,0.11695467723806699,0.06211357855965668
0.11802759156624476,0.1201734202226003,0.11910050589442253,0.01774673673133048
0.1201734202226003,0.12231924887895584,0.12124633455077807,0.00887336836566524
0.12231924887895584,0.12446507753531139,0.12339216320713361,0.01774673673133048
0.12446507753531139,0.12661090619166693,0.12553799186348916,0.05324021019399144
0.12661090619166693,0.12875673484802247,0.1276838205198447,0.02662010509699572
0.12875673484802247,0.130902563504378,0.12982964917620024,0.01774673673133048
0.130902563504378,0.13304839216073355,0.13197547783255578,0.00887336836566524
0.13304839216073355,0.1351942208170891,0.13412130648891132,0.0
0.1351942208170891,0.13734004947344464,0.13626713514526687,0.0
0.13734004947344464,0.13948587812980018,0.1384129638016224,0.01774673673133048
0.13948587812980018,0.14163170678615572,0.14055879245797795,0.03549347346266096
0.14163170678615572,0.14377753544251126,0.1427046211143335,0.01774673673133048
0.14377753544251126,0.1459233640988668,0.14485044977068903,0.00887336836566524
0.1459233640988668,0.14806919275522235,0.14699627842704457,0.02662010509699572
0.14806919275522235,0.1502150214115779,0.14914210708340012,0.01774673673133048
0.1502150214115779,0.15236085006793343,0.15128793573975566,0.01774673673133048
0.15236085006793343,0.15450667872428897,0.1534337643961112,0.00887336836566524
0.15450667872428897,0.15665250738064448,0.1555795930524667,0.008873368365665353
0.15665250738064448,0.15879833603700003,0.15772542170882226,0.03549347346266096
0.15879833603700003,0.16094416469335557,0.1598712503651778,0.0
0.16094416469335557,0.1630899933497111,0.16201707902153334,0.01774673673133048
0.1630899933497111,0.16523582200606665,0.16416290767788888,0.03549347346266096
0.16523582200606665,0.1673816506624222,0.16630873633424442,0.044366841828326196
0.1673816506624222,0.16952747931877774,0.16845456499059996,0.06211357855965668
0.16952747931877774,0.17167330797513328,0.1706003936469555,0.01774673673133048
0.17167330797513328,0.17381913663148882,0.17274622230331105,0.05324021019399144
0.17381913663148882,0.17596496528784436,0.1748920509596666,0.03549347346266096
0.17596496528784436,0.1781107939441999,0.17703787961602213,0.02662010509699572
0.1781107939441999,0.18025662260055544,0.17918370827237767,0.02662010509699572
0.18025662260055544,0.18240245125691099,0.18132953692873321,0.08873368365665239
0.18240245125691099,0.18454827991326653,0.18347536558508876,0.05324021019399144
0.18454827991326653,0.18669410856962207,0.1856211942414443,0.02662010509699572
0.18669410856962207,0.18883993722597758,0.18776702289779984,0.026620105096996062
0.18883993722597758,0.19098576588233313,0.18991285155415535,0.044366841828326196
0.19098576588233313,0.19313159453868867,0.1920586802105109,0.01774673673133048
0.19313159453868867,0.1952774231950442,0.19420450886686644,0.01774673673133048
0.1952774231950442,0.19742325185139975,0.19635033752322198,0.044366841828326196
0.19742325185139975,0.1995690805077553,0.19849616617957752,0.03549347346266096
0.1995690805077553,0.20171490916411083,0.20064199483593306,0.05324021019399144
0.20171490916411083,0.20386073782046638,0.2027878234922886,0.02662010509699572
0.20386073782046638,0.20600656647682192,0.20493365214864415,0.01774673673133048
0.20600656647682192,0.20815239513317746,0.2070794808049997,0.00887336836566524
0.20815239513317746,0.210298223789533,0.20922530946135523,0.02662010509699572
0.210298223789533,0.21244405244588854,0.21137113811771077,0.01774673673133048
0.21244405244588854,0.21458988110224408,0.2135169667740663,0.02662010509699572
0.21458988110224408,0.21673570975859963,0.21566279543042186,0.01774673673133048
0.21673570975859963,0.21888153841495517,0.2178086240867774,0.044366841828326196
0.21888153841495517,0.2210273670713107,0.21995445274313294,0.0
0.2210273670713107,0.22317319572766625,0.22210028139948848,0.02662010509699572
0.22317319572766625,0.22531902438402177,0.224246110055844,0.017746736731330707
0.22531902438402177,0.2274648530403773,0.22639193871219954,0.0
0.2274648530403773,0.22961068169673285,0.22853776736855508,0.0
0.22961068169673285,0.2317565103530884,0.23068359602491062,0.03549347346266096
0.2317565103530884,0.23390233900944393,0.23282942468126616,0.02662010509699572
0.23390233900944393,0.23604816766579947,0.2349752533376217,0.01774673673133048
0.23604816766579947,0.23819399632215502,0.23712108199397725,0.00887336836566524
0.23819399632215502,0.24033982497851056,0.2392669106503328,0.01774673673133048
0.24033982497851056,0.2424856536348661,0.24141273930668833,0.0
0.2424856536348661,0.24463148229122164,0.24355856796304387,0.0
0.24463148229122164,0.24677731094757718,0.2457043966193994,0.01774673673133048
0.24677731094757718,0.24892313960393272,0.24785022527575495,0.03549347346266096
0.24892313960393272,0.25106896826028824,0.2499960539321105,0.0
0.25106896826028824,0.2532147969166438,0.25214188258846604,0.01774673673133048
0.2532147969166438,0.2553606255729993,0.2542877112448215,0.00887336836566524
0.2553606255729993,0.25750645422935486,0.2564335399011771,0.01774673673133048
0.25750645422935486,0.2596522828857104,0.2585793685575326,0.01774673673133048
0.2596522828857104,0.26179811154206595,0.2607251972138882,0.00887336836566524
0.26179811154206595,0.2639439401984215,0.2628710258702437,0.0
0.2639439401984215,0.26608976885477703,0.2650168545265993,0.01774673673133048
0.26608976885477703,0.2682355975111326,0.2671626831829548,0.02662010509699572
0.2682355975111326,0.2703814261674881,0.26930851183931037,0.00887336836566524
0.2703814261674881,0.27252725482384366,0.27145434049566586,0.0
0.27252725482384366,0.2746730834801992,0.27360016915202146,0.00887336836566524
0.2746730834801992,0.27681891213655474,0.27574599780837694,0.00887336836566524
0.27681891213655474,0.2789647407929103,0.27789182646473254,0.02662010509699572
0.2789647407929103,0.2811105694492658,0.280037655121088,0.0
0.2811105694492658,0.28325639810562137,0.2821834837774436,0.03549347346266096
0.28325639810562137,0.2854022267619769,0.2843293124337991,0.01774673673133048
0.2854022267619769,0.28754805541833245,0.2864751410901547,0.00887336836566524
0.28754805541833245,0.289693884074688,0.2886209697465102,0.0
0.289693884074688,0.29183971273104353,0.2907667984028658,0.03549347346266096
0.29183971273104353,0.2939855413873991,0.2929126270592213,0.0
0.2939855413873991,0.2961313700437546,0.2950584557155769,0.0
0.2961313700437546,0.29827719870011016,0.29720428437193236,0.00887336836566524
0.29827719870011016,0.3004230273564657,0.29935011302828796,0.00887336836566524
0.3004230273564657,0.30256885601282124,0.30149594168464344,0.03549347346266096
0.30256885601282124,0.3047146846691768,0.30364177034099904,0.044366841828326196
0.3047146846691768,0.3068605133255323,0.3057875989973545,0.00887336836566524
0.3068605133255323,0.30900634198188787,0.3079334276537101,0.0
0.30900634198188787,0.31115217063824335,0.3100792563100656,0.02662010509699641
0.31115217063824335,0.3132979992945989,0.3122250849664211,0.00887336836566524
0.3132979992945989,0.31544382795095444,0.3143709136227767,0.00887336836566524
0.31544382795095444,0.31758965660731,0.3165167422791322,0.01774673673133048
0.31758965660731,0.3197354852636655,0.3186625709354878,0.00887336836566524
0.3197354852636655,0.32188131392002106,0.32080839959184326,0.02662010509699572
0.32188131392002106,0.3240271425763766,0.32295422824819886,0.00887336836566524
0.3240271425763766,0.32617297123273215,0.32510005690455435,0.0
0.32617297123273215,0.3283187998890877,0.32724588556090994,0.0
0.3283187998890877,0.33046462854544323,0.32939171421726543,0.00887336836566524
0.33046462854544323,0.33261045720179877,0.331537542873621,0.02662010509699572
0.33261045720179877,0.3347562858581543,0.3336833715299765,0.02662010509699572
0.3347562858581543,0.33690211451450985,0.3358292001863321,0.01774673673133048
0.33690211451450985,0.3390479431708654,0.3379750288426876,0.00887336836566524
0.3390479431708654,0.34119377182722094,0.3401208574990432,0.00887336836566524
0.34119377182722094,0.3433396004835765,0.3422666861553987,0.00887336836566524
0.3433396004835765,0.345485429139932,0.3444125148117543,0.00887336836566524
0.345485429139932,0.34763125779628756,0.34655834346810976,0.03549347346266096
0.34763125779628756,0.3497770864526431,0.34870417212446536,0.01774673673133048
0.3497770864526431,0.35192291510899865,0.35085000078082085,0.0
0.35192291510899865,0.3540687437653542,0.35299582943717644,0.0
0.3540687437653542,0.35621457242170973,0.35514165809353193,0.0
0.35621457242170973,0.35836040107806527,0.35728748674988753,0.00887336836566524
0.35836040107806527,0.3605062297344208,0.359433315406243,0.0
0.3605062297344208,0.36265205839077636,0.3615791440625986,0.01774673673133048
0.36265205839077636,0.3647978870471319,0.3637249727189541,0.00887336836566524
0.3647978870471319,0.36694371570348744,0.3658708013753097,0.02662010509699572
0.36694371570348744,0.369089544359843,0.3680166300316652,0.00887336836566524
0.369089544359843,0.3712353730161985,0.3701624586880208,0.00887336836566524
0.3712353730161985,0.37338120167255406,0.37230828734437627,0.00887336836566524
0.37338120167255406,0.3755270303289096,0.37445411600073186,0.0
0.3755270303289096,0.3776728589852651,0.37659994465708735,0.00887336836566547
0.3776728589852651,0.37981868764162063,0.37874577331344284,0.00887336836566524
0.37981868764162063,0.3819645162979762,0.38089160196979843,0.00887336836566524
0.3819645162979762,0.3841103449543317,0.3830374306261539,0.00887336836566524
0.3841103449543317,0.38625617361068726,0.3851832592825095,0.0
0.38625617361068726,0.3884020022670428,0.387329087938865,0.00887336836566524
0.3884020022670428,0.39054783092339834,0.3894749165952206,0.00887336836566524
0.39054783092339834,0.3926936595797539,0.3916207452515761,0.00887336836566524
0.3926936595797539,0.3948394882361094,0.3937665739079317,0.00887336836566524
0.3948394882361094,0.39698531689246497,0.39591240256428717,0.00887336836566524
0.39698531689246497,0.3991311455488205,0.39805823122064277,0.0
0.3991311455488205,0.40127697420517605,0.40020405987699825,0.01774673673133048
0.40127697420517605,0.4034228028615316,0.40234988853335385,0.00887336836566524
0.4034228028615316,0.40556863151788713,0.40449571718970934,0.0
0.40556863151788713,0.4077144601742427,0.40664154584606493,0.0
0.4077144601742427,0.4098602888305982,0.4087873745024204,0.00887336836566524
0.4098602888305982,0.41200611748695376,0.410933203158776,0.0
0.41200611748695376,0.4141519461433093,0.4130790318151315,0.00887336836566524
0.4141519461433093,0.41629777479966484,0.4152248604714871,0.01774673673133048
0.41629777479966484,0.4184436034560204,0.4173706891278426,0.00887336836566524
0.4184436034560204,0.4205894321123759,0.4195165177841982,0.01774673673133048
0.4205894321123759,0.42273526076873147,0.42166234644055367,0.00887336836566524
0.42273526076873147,0.424881089425087,0.42380817509690927,0.0
0.424881089425087,0.42702691808144255,0.42595400375326475,0.00887336836566524
0.42702691808144255,0.4291727467377981,0.42809983240962035,0.0
0.4291727467377981,0.43131857539415364,0.43024566106597584,0.00887336836566524
0.43131857539415364,0.4334644040505092,0.43239148972233143,0.0
0.4334644040505092,0.4356102327068647,0.4345373183786869,0.00887336836566524
0.4356102327068647,0.43775606136322026,0.4366831470350425,0.0
0.43775606136322026,0.4399018900195758,0.438828975691398,0.01774673673133048
0.4399018900195758,0.44204771867593134,0.4409748043477536,0.0
0.44204771867593134,0.4441935473322869,0.4431206330041091,0.00887336836566524
0.4441935473322869,0.44633937598864243,0.4452664616604647,0.0
0.44633937598864243,0.4484852046449979,0.44741229031682017,0.00887336836566547
0.4484852046449979,0.45063103330135346,0.44955811897317566,0.01774673673133048
0.45063103330135346,0.452776861957709,0.45170394762953126,0.00887336836566524
0.452776861957709,0.45492269061406454,0.45384977628588674,0.0
0.45492269061406454,0.4570685192704201,0.45599560494224234,0.00887336836566524
0.4570685192704201,0.4592143479267756,0.4581414335985978,0.00887336836566524
0.4592143479267756,0.46136017658313117,0.4602872622549534,0.03549347346266096
0.46136017658313117,0.4635060052394867,0.4624330909113089,0.01774673673133048
0.4635060052394867,0.46565183389584225,0.4645789195676645,0.02662010509699572
0.46565183389584225,0.4677976625521978,0.46672474822402,0.0
0.4677976625521978,0.46994349120855333,0.4688705768803756,0.01774673673133048
0.46994349120855333,0.4720893198649089,0.4710164055367311,0.0
0.4720893198649089,0.4742351485212644,0.4731622341930867,0.0
0.4742351485212644,0.47638097717761996,0.47530806284944216,0.0
0.47638097717761996,0.4785268058339755,0.47745389150579776,0.00887336836566524
0.4785268058339755,0.48067263449033104,0.47959972016215324,0.00887336836566524
0.48067263449033104,0.4828184631466866,0.48174554881850884,0.00887336836566524
0.4828184631466866,0.4849642918030421,0.4838913774748643,0.00887336836566524
0.4849642918030421,0.48711012045939767,0.4860372061312199,0.0
0.48711012045939767,0.4892559491157532,0.4881830347875754,0.00887336836566524
0.4892559491157532,0.49140177777210875,0.490328863443931,0.0
0.49140177777210875,0.4935476064284643,0.4924746921002865,0.0
0.4935476064284643,0.49569343508481983,0.4946205207566421,0.0
0.49569343508481983,0.4978392637411754,0.4967663494129976,0.0
0.4978392637411754,0.4999850923975309,0.4989121780693532,0.00887336836566524
0.4999850923975309,0.5021309210538863,0.5010580067257087,0.0
0.5021309210538863,0.504276749710242,0.5032038353820641,0.00887336836566501
0.504276749710242,0.5064225783665974,0.5053496640384196,0.01774673673133094
0.5064225783665974,0.508568407022953,0.5074954926947752,0.00887336836566501
0.508568407022953,0.5107142356793085,0.5096413213511308,0.0
0.5107142356793085,0.5128600643356641,0.5117871500074863,0.0
0.5128600643356641,0.5150058929920196,0.5139329786638418,0.00887336836566547
0.5150058929920196,0.5171517216483752,0.5160788073201974,0.0
0.5171517216483752,0.5192975503047307,0.518224635976553,0.0
0.5192975503047307,0.5214433789610863,0.5203704646329085,0.00887336836566501
0.5214433789610863,0.5235892076174418,0.522516293289264,0.00887336836566547
0.5235892076174418,0.5257350362737974,0.5246621219456196,0.00887336836566501
0.5257350362737974,0.5278808649301528,0.5268079506019752,0.00887336836566547
0.5278808649301528,0.5300266935865084,0.5289537792583306,0.0
0.5300266935865084,0.5321725222428639,0.5310996079146861,0.0
0.5321725222428639,0.5343183508992195,0.5332454365710417,0.00887336836566501
0.5343183508992195,0.536464179555575,0.5353912652273973,0.0
0.536464179555575,0.5386100082119306,0.5375370938837528,0.0
0.5386100082119306,0.5407558368682861,0.5396829225401083,0.00887336836566547
0.5407558368682861,0.5429016655246417,0.5418287511964639,0.01774673673133002
0.5429016655246417,0.5450474941809972,0.5439745798528195,0.00887336836566547
0.5450474941809972,0.5471933228373528,0.546120408509175,0.00887336836566501
0.5471933228373528,0.5493391514937083,0.5482662371655305,0.01774673673133094
0.5493391514937083,0.5514849801500638,0.5504120658218861,0.0
0.5514849801500638,0.5536308088064193,0.5525578944782416,0.0
0.5536308088064193,0.5557766374627748,0.554703723134597,0.0
0.5557766374627748,0.5579224661191304,0.5568495517909526,0.00887336836566501
0.5579224661191304,0.5600682947754859,0.5589953804473082,0.00887336836566547
0.5600682947754859,0.5622141234318415,0.5611412091036637,0.00887336836566501
0.5622141234318415,0.564359952088197,0.5632870377600192,0.01774673673133094
0.564359952088197,0.5665057807445526,0.5654328664163748,0.00887336836566501
0.5665057807445526,0.5686516094009081,0.5675786950727304,0.0
0.5686516094009081,0.5707974380572637,0.5697245237290859,0.00887336836566501
0.5707974380572637,0.5729432667136192,0.5718703523854414,0.0
0.5729432667136192,0.5750890953699748,0.574016181041797,0.03549347346266004
0.5750890953699748,0.5772349240263303,0.5761620096981526,0.0
0.5772349240263303,0.5793807526826859,0.578307838354508,0.00887336836566501
0.5793807526826859,0.5815265813390413,0.5804536670108635,0.0
0.5815265813390413,0.5836724099953969,0.5825994956672191,0.0
0.5836724099953969,0.5858182386517524,0.5847453243235747,0.00887336836566547
0.5858182386517524,0.587964067308108,0.5868911529799302,0.00887336836566501
0.587964067308108,0.5901098959644635,0.5890369816362857,0.0
0.5901098959644635,0.5922557246208191,0.5911828102926413,0.00887336836566501
0.5922557246208191,0.5944015532771746,0.5933286389489969,0.0
0.5944015532771746,0.5965473819335302,0.5954744676053524,0.0
0.5965473819335302,0.5986932105898857,0.5976202962617079,0.00887336836566547
0.5986932105898857,0.6008390392462413,0.5997661249180635,0.0
0.6008390392462413,0.6029848679025968,0.6019119535744191,0.0
0.6029848679025968,0.6051306965589524,0.6040577822307746,0.01774673673133002
0.6051306965589524,0.6072765252153078,0.60620361088713,0.00887336836566547
0.6072765252153078,0.6094223538716634,0.6083494395434856,0.00887336836566501
0.6094223538716634,0.6115681825280189,0.6104952681998412,0.0
0.6115681825280189,0.6137140111843745,0.6126410968561967,0.0
0.6137140111843745,0.61585983984073,0.6147869255125522,0.00887336836566547
0.61585983984073,0.6180056684970856,0.6169327541689078,0.01774673673133002
0.6180056684970856,0.6201514971534411,0.6190785828252634,0.00887336836566547
0.6201514971534411,0.6222973258097966,0.6212244114816188,0.00887336836566547
0.6222973258097966,0.6244431544661522,0.6233702401379744,0.00887336836566501
0.6244431544661522,0.6265889831225077,0.62551606879433,0.02662010509699641
0.6265889831225077,0.6287348117788633,0.6276618974506855,0.0
0.6287348117788633,0.6308806404352187,0.6298077261070409,0.0
0.6308806404352187,0.6330264690915743,0.6319535547633965,0.01774673673133002
0.6330264690915743,0.6351722977479298,0.6340993834197521,0.00887336836566547
0.6351722977479298,0.6373181264042854,0.6362452120761076,0.0
0.6373181264042854,0.6394639550606409,0.6383910407324631,0.00887336836566547
0.6394639550606409,0.6416097837169965,0.6405368693888187,0.00887336836566501
0.6416097837169965,0.643755612373352,0.6426826980451743,0.0
0.643755612373352,0.6459014410297076,0.6448285267015298,0.00887336836566501
0.6459014410297076,0.6480472696860631,0.6469743553578853,0.02662010509699641
0.6480472696860631,0.6501930983424187,0.6491201840142409,0.00887336836566501
0.6501930983424187,0.6523389269987742,0.6512660126705965,0.01774673673133094
0.6523389269987742,0.6544847556551298,0.653411841326952,0.02662010509699503
0.6544847556551298,0.6566305843114852,0.6555576699833074,0.00887336836566547
0.6566305843114852,0.6587764129678408,0.657703498639663,0.01774673673133002
0.6587764129678408,0.6609222416241963,0.6598493272960186,0.00887336836566547
0.6609222416241963,0.6630680702805519,0.6619951559523741,0.0
0.6630680702805519,0.6652138989369074,0.6641409846087296,0.0
0.6652138989369074,0.667359727593263,0.6662868132650852,0.00887336836566501
0.667359727593263,0.6695055562496185,0.6684326419214408,0.0
0.6695055562496185,0.6716513849059741,0.6705784705777963,0.01774673673133002
0.6716513849059741,0.6737972135623296,0.6727242992341518,0.00887336836566547
0.6737972135623296,0.6759430422186852,0.6748701278905074,0.0
0.6759430422186852,0.6780888708750407,0.677015956546863,0.0
0.6780888708750407,0.6802346995313963,0.6791617852032185,0.00887336836566501
0.6802346995313963,0.6823805281877517,0.681307613859574,0.01774673673133094
0.6823805281877517,0.6845263568441073,0.6834534425159295,0.0
0.6845263568441073,0.6866721855004628,0.6855992711722851,0.0
0.6866721855004628,0.6888180141568183,0.6877450998286405,0.00887336836566547
0.6888180141568183,0.6909638428131739,0.6898909284849961,0.0
0.6909638428131739,0.6931096714695294,0.6920367571413517,0.00887336836566547
0.6931096714695294,0.695255500125885,0.6941825857977072,0.0
0.695255500125885,0.6974013287822405,0.6963284144540627,0.0
0.6974013287822405,0.6995471574385961,0.6984742431104183,0.02662010509699503
0.6995471574385961,0.7016929860949516,0.7006200717667739,0.00887336836566547
0.7016929860949516,0.7038388147513072,0.7027659004231294,0.0
0.7038388147513072,0.7059846434076626,0.7049117290794849,0.02662010509699641
0.7059846434076626,0.7081304720640182,0.7070575577358404,0.0
0.7081304720640182,0.7102763007203737,0.709203386392196,0.03549347346266188
0.7102763007203737,0.7124221293767293,0.7113492150485515,0.00887336836566501
0.7124221293767293,0.7145679580330848,0.713495043704907,0.01774673673133094
0.7145679580330848,0.7167137866894404,0.7156408723612626,0.00887336836566501
0.7167137866894404,0.7188596153457959,0.7177867010176182,0.00887336836566547
0.7188596153457959,0.7210054440021515,0.7199325296739737,0.0
0.7210054440021515,0.723151272658507,0.7220783583303292,0.01774673673133094
0.723151272658507,0.7252971013148626,0.7242241869866848,0.00887336836566501
0.7252971013148626,0.7274429299712181,0.7263700156430404,0.0
0.7274429299712181,0.7295887586275737,0.7285158442993959,0.00887336836566501
0.7295887586275737,0.7317345872839291,0.7306616729557514,0.0
0.7317345872839291,0.7338804159402847,0.732807501612107,0.01774673673133002
0.7338804159402847,0.7360262445966402,0.7349533302684625,0.0
0.7360262445966402,0.7381720732529958,0.737099158924818,0.0
0.7381720732529958,0.7403179019093513,0.7392449875811735,0.02662010509699641
0.7403179019093513,0.7424637305657069,0.7413908162375291,0.0
0.7424637305657069,0.7446095592220624,0.7435366448938847,0.0
0.7446095592220624,0.746755387878418,0.7456824735502402,0.0
0.746755387878418,0.7489012165347735,0.7478283022065957,0.00887336836566547
0.7489012165347735,0.7510470451911291,0.7499741308629513,0.0
0.7510470451911291,0.7531928738474846,0.7521199595193069,0.00887336836566547
0.7531928738474846,0.75533870250384,0.7542657881756623,0.0
0.75533870250384,0.7574845311601957,0.7564116168320179,0.0
0.7574845311601957,0.7596303598165511,0.7585574454883734,0.00887336836566547
0.7596303598165511,0.7617761884729067,0.7607032741447289,0.0
0.7617761884729067,0.7639220171292622,0.7628491028010844,0.0
0.7639220171292622,0.7660678457856178,0.76499493145744,0.0
0.7660678457856178,0.7682136744419733,0.7671407601137956,0.00887336836566547
0.7682136744419733,0.7703595030983289,0.7692865887701511,0.0
0.7703595030983289,0.7725053317546844,0.7714324174265066,0.0
0.7725053317546844,0.77465116041104,0.7735782460828622,0.0
0.77465116041104,0.7767969890673955,0.7757240747392178,0.0
0.7767969890673955,0.7789428177237511,0.7778699033955733,0.00887336836566501
0.7789428177237511,0.7810886463801066,0.7800157320519288,0.0
0.7810886463801066,0.7832344750364622,0.7821615607082844,0.0
0.7832344750364622,0.7853803036928176,0.78430738936464,0.0
0.7853803036928176,0.7875261323491732,0.7864532180209954,0.0
0.7875261323491732,0.7896719610055287,0.7885990466773509,0.0
0.7896719610055287,0.7918177896618843,0.7907448753337065,0.0
0.7918177896618843,0.7939636183182398,0.7928907039900621,0.0
0.7939636183182398,0.7961094469745954,0.7950365326464176,0.0
0.7961094469745954,0.7982552756309509,0.7971823613027731,0.0
0.7982552756309509,0.8004011042873065,0.7993281899591287,0.00887336836566501
0.8004011042873065,0.802546932943662,0.8014740186154843,0.0
0.802546932943662,0.8046927616000176,0.8036198472718398,0.00887336836566501
0.8046927616000176,0.8068385902563731,0.8057656759281953,0.0
0.8068385902563731,0.8089844189127287,0.8079115045845509,0.0
0.8089844189127287,0.8111302475690841,0.8100573332409065,0.0
0.8111302475690841,0.8132760762254397,0.8122031618972619,0.00887336836566501
0.8132760762254397,0.8154219048817952,0.8143489905536174,0.0
0.8154219048817952,0.8175677335381508,0.816494819209973,0.0
0.8175677335381508,0.8197135621945063,0.8186406478663286,0.0
0.8197135621945063,0.8218593908508619,0.8207864765226841,0.0
0.8218593908508619,0.8240052195072174,0.8229323051790396,0.0
0.8240052195072174,0.8261510481635729,0.8250781338353952,0.00887336836566547
0.8261510481635729,0.8282968768199285,0.8272239624917507,0.0
0.8282968768199285,0.830442705476284,0.8293697911481062,0.0
0.830442705476284,0.8325885341326396,0.8315156198044618,0.0
0.8325885341326396,0.834734362788995,0.8336614484608174,0.00887336836566547
0.834734362788995,0.8368801914453506,0.8358072771171728,0.00887336836566501
0.8368801914453506,0.8390260201017061,0.8379531057735283,0.0
0.8390260201017061,0.8411718487580617,0.8400989344298839,0.00887336836566501
0.8411718487580617,0.8433176774144172,0.8422447630862395,0.0
0.8433176774144172,0.8454635060707728,0.844390591742595,0.0
0.8454635060707728,0.8476093347271283,0.8465364203989505,0.00887336836566547
0.8476093347271283,0.8497551633834839,0.8486822490553061,0.00887336836566501
0.8497551633834839,0.8519009920398394,0.8508280777116617,0.0
0.8519009920398394,0.854046820696195,0.8529739063680172,0.0
0.854046820696195,0.8561926493525505,0.8551197350243727,0.0
0.8561926493525505,0.8583384780089061,0.8572655636807283,0.0
0.8583384780089061,0.8604843066652615,0.8594113923370839,0.0
0.8604843066652615,0.8626301353216171,0.8615572209934393,0.0
0.8626301353216171,0.8647759639779726,0.8637030496497948,0.00887336836566547
0.8647759639779726,0.8669217926343282,0.8658488783061504,0.0
0.8669217926343282,0.8690676212906837,0.867994706962506,0.0
0.8690676212906837,0.8712134499470393,0.8701405356188615,0.0
0.8712134499470393,0.8733592786033948,0.872286364275217,0.0
0.8733592786033948,0.8755051072597504,0.8744321929315726,0.0
0.8755051072597504,0.8776509359161059,0.8765780215879282,0.0
0.8776509359161059,0.8797967645724615,0.8787238502442837,0.00887336836566501
0.8797967645724615,0.881942593228817,0.8808696789006392,0.0
0.881942593228817,0.8840884218851726,0.8830155075569948,0.0
0.8840884218851726,0.886234250541528,0.8851613362133504,0.0
0.886234250541528,0.8883800791978836,0.8873071648697058,0.0
0.8883800791978836,0.8905259078542391,0.8894529935260613,0.0
0.8905259078542391,0.8926717365105947,0.8915988221824169,0.0
0.8926717365105947,0.8948175651669502,0.8937446508387725,0.00887336836566547
0.8948175651669502,0.8969633938233057,0.8958904794951279,0.0
0.8969633938233057,0.8991092224796613,0.8980363081514835,0.00887336836566501
0.8991092224796613,0.9012550511360168,0.9001821368078391,0.0
0.9012550511360168,0.9034008797923724,0.9023279654641946,0.0
0.9034008797923724,0.9055467084487279,0.9044737941205501,0.0
0.9055467084487279,0.9076925371050835,0.9066196227769057,0.01774673673133002
0.9076925371050835,0.909838365761439,0.9087654514332613,0.0
0.909838365761439,0.9119841944177945,0.9109112800896167,0.00887336836566501
0.9119841944177945,0.91413002307415,0.9130571087459722,0.0
0.91413002307415,0.9162758517305056,0.9152029374023278,0.00887336836566501
0.9162758517305056,0.9184216803868611,0.9173487660586834,0.0
0.9184216803868611,0.9205675090432167,0.9194945947150389,0.00887336836566501
0.9205675090432167,0.9227133376995722,0.9216404233713944,0.00887336836566547
0.9227133376995722,0.9248591663559278,0.92378625202775,0.00887336836566501
0.9248591663559278,0.9270049950122833,0.9259320806841056,0.00887336836566547
0.9270049950122833,0.9291508236686389,0.9280779093404611,0.02662010509699503
0.9291508236686389,0.9312966523249944,0.9302237379968166,0.02662010509699641
0.9312966523249944,0.93344248098135,0.9323695666531722,0.00887336836566501
0.93344248098135,0.9355883096377055,0.9345153953095278,0.01774673673133094
0.9355883096377055,0.937734138294061,0.9366612239658832,0.00887336836566501
0.937734138294061,0.9398799669504165,0.9388070526222387,0.00887336836566547
0.9398799669504165,0.9420257956067721,0.9409528812785943,0.00887336836566501
0.9420257956067721,0.9441716242631276,0.9430987099349499,0.00887336836566547
0.9441716242631276,0.9463174529194832,0.9452445385913054,0.04436684182832505
0.9463174529194832,0.9484632815758387,0.9473903672476609,0.01774673673133094
0.9484632815758387,0.9506091102321943,0.9495361959040165,0.01774673673133002
0.9506091102321943,0.9527549388885498,0.9516820245603721,0.00887336836566547
0.9527549388885498,0.9549007675449054,0.9538278532167276,0.00887336836566501
0.9549007675449054,0.9570465962012609,0.9559736818730831,0.03549347346266188
0.9570465962012609,0.9591924248576165,0.9581195105294387,0.01774673673133002
0.9591924248576165,0.961338253513972,0.9602653391857943,0.06211357855965829
0.961338253513972,0.9634840821703274,0.9624111678421496,0.04436684182832735
0.9634840821703274,0.965629910826683,0.9645569964985052,0.02662010509699503
0.965629910826683,0.9677757394830385,0.9667028251548608,0.00887336836566547
0.9677757394830385,0.9699215681393941,0.9688486538112163,0.05324021019399006
0.9699215681393941,0.9720673967957496,0.9709944824675718,0.04436684182832735
0.9720673967957496,0.9742132254521052,0.9731403111239274,0.02662010509699503
0.9742132254521052,0.9763590541084607,0.975286139780283,0.00887336836566547
0.9763590541084607,0.9785048827648163,0.9774319684366385,0.03549347346266004
0.9785048827648163,0.9806507114211718,0.979577797092994,0.02662010509699641
0.9806507114211718,0.9827965400775274,0.9817236257493496,0.01774673673133002
0.9827965400775274,0.9849423687338829,0.9838694544057052,0.01774673673133094
0.9849423687338829,0.9870881973902385,0.9860152830620607,0.01774673673133002
0.9870881973902385,0.9892340260465939,0.9881611117184161,0.04436684182832735
0.9892340260465939,0.9913798547029495,0.9903069403747717,0.02662010509699503
0.9913798547029495,0.993525683359305,0.9924527690311273,0.05324021019399282
0.993525683359305,0.9956715120156606,0.9945985976874828,0.02662010509699503
0.9956715120156606,0.9978173406720161,0.9967444263438383,0.03549347346266188
0.9978173406720161,0.9999631693283717,0.9988902550001939,0.02662010509699503
0.9999631693283717,1.0021089979847273,1.0010360836565495,0.04436684182832505
1.0021089979847273,1.0042548266410827,1.0031819123129049,0.07986031529099336
1.0042548266410827,1.0064006552974383,1.0053277409692605,0.03549347346266004
1.0064006552974383,1.0085464839537939,1.007473569625616,0.0
1.0085464839537939,1.0106923126101495,1.0096193982819717,0.03549347346266004
1.0106923126101495,1.0128381412665048,1.0117652269383273,0.04436684182832964
1.0128381412665048,1.0149839699228604,1.0139110555946826,0.01774673673133002
1.0149839699228604,1.017129798579216,1.0160568842510382,0.02662010509699503
1.017129798579216,1.0192756272355716,1.0182027129073938,0.07098694692532008
1.0192756272355716,1.021421455891927,1.0203485415637492,0.026620105096997783
1.021421455891927,1.0235672845482826,1.0224943702201048,0.07098694692532008
1.0235672845482826,1.0257131132046382,1.0246401988764604,0.02662010509699503
1.0257131132046382,1.0278589418609938,1.026786027532816,0.02662010509699503
1.0278589418609938,1.0300047705173492,1.0289318561891716,0.008873368365665928
1.0300047705173492,1.0321505991737048,1.031077684845527,0.01774673673133002
1.0321505991737048,1.0342964278300604,1.0332235135018826,0.03549347346266004
1.0342964278300604,1.0364422564864157,1.035369342158238,0.03549347346266371
1.0364422564864157,1.0385880851427713,1.0375151708145935,0.02662010509699503
1.0385880851427713,1.040733913799127,1.0396609994709491,0.02662010509699503
1.040733913799127,1.0428797424554825,1.0418068281273047,0.04436684182832505
1.0428797424554825,1.045025571111838,1.0439526567836603,0.04436684182832964
1.045025571111838,1.0471713997681935,1.0460984854400157,0.03549347346266004
1.0471713997681935,1.049317228424549,1.0482443140963713,0.0
1.049317228424549,1.0514630570809047,1.050390142752727,0.01774673673133002
1.0514630570809047,1.05360888573726,1.0525359714090823,0.03549347346266371
1.05360888573726,1.0557547143936157,1.0546818000654379,0.03549347346266004
1.0557547143936157,1.0579005430499713,1.0568276287217935,0.0
1.0579005430499713,1.0600463717063269,1.058973457378149,0.01774673673133002
1.0600463717063269,1.0621922003626822,1.0611192860345047,0.03549347346266371
1.0621922003626822,1.0643380290190378,1.06326511469086,0.04436684182832505
1.0643380290190378,1.0664838576753934,1.0654109433472156,0.02662010509699503
1.0664838576753934,1.068629686331749,1.0675567720035712,0.02662010509699503
1.068629686331749,1.0707755149881044,1.0697026006599266,0.026620105096997783
1.0707755149881044,1.07292134364446,1.0718484293162822,0.04436684182832505
1.07292134364446,1.0750671723008156,1.0739942579726378,0.00887336836566501
1.0750671723008156,1.0772130009571712,1.0761400866289934,0.00887336836566501
1.0772130009571712,1.0793588296135266,1.078285915285349,0.03549347346266371
1.0793588296135266,1.0815046582698822,1.0804317439417044,0.00887336836566501
1.0815046582698822,1.0836504869262378,1.08257757259806,0.01774673673133002
1.0836504869262378,1.0857963155825934,1.0847234012544156,0.02662010509699503
1.0857963155825934,1.0879421442389487,1.086869229910771,0.017746736731331855
1.0879421442389487,1.0900879728953043,1.0890150585671265,0.062113578559655075
1.0900879728953043,1.09223380155166,1.0911608872234821,0.0
1.09223380155166,1.0943796302080155,1.0933067158798377,0.00887336836566501
1.0943796302080155,1.096525458864371,1.0954525445361933,0.0
1.096525458864371,1.0986712875207265,1.0975983731925487,0.01774673673133002
1.0986712875207265,1.1008171161770821,1.0997442018489043,0.0
1.1008171161770821,1.1029629448334375,1.1018900305052597,0.0
1.1029629448334375,1.105108773489793,1.1040358591616153,0.02662010509699503
1.105108773489793,1.1072546021461487,1.1061816878179709,0.0
1.1072546021461487,1.1094004308025043,1.1083275164743265,0.01774673673133002
1.1094004308025043,1.1115462594588597,1.110473345130682,0.04436684182832964
1.1115462594588597,1.1136920881152153,1.1126191737870375,0.02662010509699503
1.1136920881152153,1.1158379167715708,1.114765002443393,0.01774673673133002
1.1158379167715708,1.1179837454279264,1.1169108310997486,0.02662010509699503
1.1179837454279264,1.1201295740842818,1.119056659756104,0.017746736731331855
1.1201295740842818,1.1222754027406374,1.1212024884124596,0.00887336836566501
1.1222754027406374,1.124421231396993,1.1233483170688152,0.00887336836566501
1.124421231396993,1.1265670600533486,1.1254941457251708,0.00887336836566501
1.1265670600533486,1.128712888709704,1.1276399743815264,0.0
1.128712888709704,1.1308587173660596,1.1297858030378818,0.00887336836566501
1.1308587173660596,1.1330045460224152,1.1319316316942374,0.00887336836566501
1.1330045460224152,1.1351503746787708,1.134077460350593,0.0
1.1351503746787708,1.1372962033351262,1.1362232890069484,0.0
1.1372962033351262,1.1394420319914818,1.138369117663304,0.00887336836566501
1.1394420319914818,1.1415878606478373,1.1405149463196596,0.0
1.1415878606478373,1.143733689304193,1.1426607749760151,0.0
1.143733689304193,1.1458795179605483,1.1448066036323707,0.017746736731331855
1.1458795179605483,1.148025346616904,1.1469524322887261,0.0
1.148025346616904,1.1501711752732595,1.1490982609450817,0.0
1.1501711752732595,1.1523170039296151,1.1512440896014373,0.0
1.1523170039296151,1.1544628325859705,1.1533899182577927,0.0
1.1544628325859705,1.156608661242326,1.1555357469141483,0.0
1.156608661242326,1.1587544898986817,1.1576815755705039,0.0
1.1587544898986817,1.1609003185550373,1.1598274042268595,0.0
1.1609003185550373,1.1630461472113927,1.161973232883215,0.008873368365665928
1.1630461472113927,1.1651919758677483,1.1641190615395705,0.0
1.1651919758677483,1.1673378045241039,1.166264890195926,0.01774673673133002
1.1673378045241039,1.1694836331804592,1.1684107188522814,0.0
1.1694836331804592,1.1716294618368148,1.170556547508637,0.0
1.1716294618368148,1.1737752904931704,1.1727023761649926,0.0
1.1737752904931704,1.175921119149526,1.1748482048213482,0.0
1.175921119149526,1.1780669478058814,1.1769940334777038,0.0
1.1780669478058814,1.180212776462237,1.1791398621340592,0.0
1.180212776462237,1.1823586051185926,1.1812856907904148,0.00887336836566501
1.1823586051185926,1.1845044337749482,1.1834315194467704,0.0
1.1845044337749482,1.1866502624313036,1.1855773481031258,0.0
1.1866502624313036,1.1887960910876592,1.1877231767594814,0.0
1.1887960910876592,1.1909419197440148,1.189869005415837,0.0
1.1909419197440148,1.1930877484003704,1.1920148340721926,0.0
1.1930877484003704,1.1952335770567257,1.1941606627285482,0.0
1.1952335770567257,1.1973794057130813,1.1963064913849035,0.0
1.1973794057130813,1.199525234369437,1.1984523200412591,0.0
1.199525234369437,1.2016710630257925,1.2005981486976147,0.0
1.2016710630257925,1.203816891682148,1.20274397735397,0.0
1.203816891682148,1.2059627203385035,1.2048898060103257,0.0
1.2059627203385035,1.208108548994859,1.2070356346666813,0.0
1.208108548994859,1.2102543776512147,1.2091814633230369,0.0
1.2102543776512147,1.21240020630757,1.2113272919793925,0.0
1.21240020630757,1.2145460349639257,1.2134731206357479,0.0
1.2145460349639257,1.2166918636202813,1.2156189492921035,0.0
1.2166918636202813,1.2188376922766369,1.217764777948459,0.0
1.2188376922766369,1.2209835209329922,1.2199106066048144,0.0
1.2209835209329922,1.2231293495893478,1.22205643526117,0.0
1.2231293495893478,1.2252751782457034,1.2242022639175256,0.0
1.2252751782457034,1.227421006902059,1.2263480925738812,0.0
1.227421006902059,1.2295668355584144,1.2284939212302368,0.0
1.2295668355584144,1.23171266421477,1.2306397498865922,0.0
1.23171266421477,1.2338584928711256,1.2327855785429478,0.0
1.2338584928711256,1.2360043215274812,1.2349314071993034,0.0
1.2360043215274812,1.2381501501838366,1.2370772358556588,0.0
1.2381501501838366,1.2402959788401922,1.2392230645120144,0.0
1.2402959788401922,1.2424418074965478,1.24136889316837,0.0
1.2424418074965478,1.2445876361529031,1.2435147218247256,0.0
1.2445876361529031,1.2467334648092587,1.245660550481081,0.0
1.2467334648092587,1.2488792934656143,1.2478063791374365,0.0
1.2488792934656143,1.25102512212197,1.2499522077937921,0.0
1.25102512212197,1.2531709507783253,1.2520980364501475,0.0
1.2531709507783253,1.255316779434681,1.254243865106503,0.0
1.255316779434681,1.2574626080910365,1.2563896937628587,0.0
1.2574626080910365,1.259608436747392,1.2585355224192143,0.0
1.259608436747392,1.2617542654037475,1.26068135107557,0.0
1.2617542654037475,1.263900094060103,1.2628271797319253,0.0
1.263900094060103,1.2660459227164587,1.2649730083882809,0.0
1.2660459227164587,1.2681917513728143,1.2671188370446365,0.0
1.2681917513728143,1.2703375800291696,1.2692646657009918,0.0
1.2703375800291696,1.2724834086855252,1.2714104943573474,0.0
1.2724834086855252,1.2746292373418808,1.273556323013703,0.0
1.2746292373418808,1.2767750659982364,1.2757021516700586,0.0
1.2767750659982364,1.2789208946545918,1.2778479803264142,0.0
1.2789208946545918,1.2810667233109474,1.2799938089827696,0.0
1.2810667233109474,1.283212551967303,1.2821396376391252,0.0
1.283212551967303,1.2853583806236586,1.2842854662954808,0.0
1.2853583806236586,1.287504209280014,1.2864312949518362,0.0
1.287504209280014,1.2896500379363696,1.2885771236081918,0.0
1.2896500379363696,1.2917958665927252,1.2907229522645474,0.0
1.2917958665927252,1.2939416952490808,1.292868780920903,0.0
1.2939416952490808,1.2960875239054361,1.2950146095772586,0.0
1.2960875239054361,1.2982333525617917,1.297160438233614,0.0
1.2982333525617917,1.3003791812181473,1.2993062668899695,0.0
1.3003791812181473,1.302525009874503,1.3014520955463251,0.0
1.302525009874503,1.3046708385308583,1.3035979242026805,0.0
1.3046708385308583,1.306816667187214,1.305743752859036,0.0
1.306816667187214,1.3089624958435695,1.3078895815153917,0.0
1.3089624958435695,1.3111083244999249,1.3100354101717473,0.0
1.3111083244999249,1.3132541531562805,1.3121812388281027,0.0
1.3132541531562805,1.315399981812636,1.3143270674844583,0.0
1.315399981812636,1.3175458104689917,1.3164728961408139,0.0
1.3175458104689917,1.319691639125347,1.3186187247971692,0.0
1.319691639125347,1.3218374677817026,1.3207645534535248,0.0
1.3218374677817026,1.3239832964380582,1.3229103821098804,0.0
1.3239832964380582,1.3261291250944138,1.325056210766236,0.0
1.3261291250944138,1.3282749537507692,1.3272020394225916,0.0
1.3282749537507692,1.3304207824071248,1.329347868078947,0.0
1.3304207824071248,1.3325666110634804,1.3314936967353026,0.0
1.3325666110634804,1.334712439719836,1.3336395253916582,0.0
1.334712439719836,1.3368582683761914,1.3357853540480136,0.0
1.3368582683761914,1.339004097032547,1.3379311827043692,0.0
1.339004097032547,1.3411499256889026,1.3400770113607248,0.0
1.3411499256889026,1.3432957543452582,1.3422228400170804,0.0
1.3432957543452582,1.3454415830016135,1.344368668673436,0.0
1.3454415830016135,1.3475874116579691,1.3465144973297913,0.0
1.3475874116579691,1.3497332403143247,1.348660325986147,0.0
1.3497332403143247,1.3518790689706803,1.3508061546425025,0.0
1.3518790689706803,1.3540248976270357,1.352951983298858,0.0
1.3540248976270357,1.3561707262833913,1.3550978119552135,0.0
1.3561707262833913,1.358316554939747,1.357243640611569,0.0
1.358316554939747,1.3604623835961025,1.3593894692679247,0.0
1.3604623835961025,1.3626082122524579,1.3615352979242803,0.0
1.3626082122524579,1.3647540409088135,1.3636811265806357,0.0
1.3647540409088135,1.366899869565169,1.3658269552369913,0.0
1.366899869565169,1.3690456982215247,1.3679727838933469,0.0
1.3690456982215247,1.37119152687788,1.3701186125497022,0.0
1.37119152687788,1.3733373555342356,1.3722644412060578,0.0
1.3733373555342356,1.3754831841905912,1.3744102698624134,0.0
1.3754831841905912,1.3776290128469466,1.376556098518769,0.0
1.3776290128469466,1.3797748415033022,1.3787019271751244,0.0
1.3797748415033022,1.3819206701596578,1.38084775583148,0.0
1.3819206701596578,1.3840664988160134,1.3829935844878356,0.0
1.3840664988160134,1.3862123274723688,1.385139413144191,0.0
1.3862123274723688,1.3883581561287244,1.3872852418005466,0.0
1.3883581561287244,1.39050398478508,1.3894310704569022,0.0
1.39050398478508,1.3926498134414356,1.3915768991132578,0.0
1.3926498134414356,1.394795642097791,1.3937227277696134,0.0
1.394795642097791,1.3969414707541465,1.3958685564259687,0.0
1.3969414707541465,1.3990872994105021,1.3980143850823243,0.0
1.3990872994105021,1.4012331280668577,1.40016021373868,0.0
1.4012331280668577,1.4033789567232131,1.4023060423950353,0.0
1.4033789567232131,1.4055247853795687,1.404451871051391,0.0
1.4055247853795687,1.4076706140359243,1.4065976997077465,0.0
1.4076706140359243,1.40981644269228,1.408743528364102,0.0
1.40981644269228,1.4119622713486353,1.4108893570204577,0.0
1.4119622713486353,1.4141081000049909,1.413035185676813,0.0
1.4141081000049909,1.4162539286613465,1.4151810143331687,0.0
1.4162539286613465,1.418399757317702,1.4173268429895243,0.0
1.418399757317702,1.4205455859740574,1.4194726716458796,0.0
1.4205455859740574,1.422691414630413,1.4216185003022352,0.0
1.422691414630413,1.4248372432867686,1.4237643289585908,0.0
1.4248372432867686,1.4269830719431242,1.4259101576149464,0.0
1.4269830719431242,1.4291289005994796,1.428055986271302,0.0
1.4291289005994796,1.4312747292558352,1.4302018149276574,0.0
1.4312747292558352,1.4334205579121908,1.432347643584013,0.0
1.4334205579121908,1.4355663865685464,1.4344934722403686,0.0
1.4355663865685464,1.4377122152249018,1.436639300896724,0.0
1.4377122152249018,1.4398580438812574,1.4387851295530796,0.0
1.4398580438812574,1.442003872537613,1.4409309582094352,0.0
1.442003872537613,1.4441497011939683,1.4430767868657908,0.0
1.4441497011939683,1.446295529850324,1.4452226155221461,0.0
1.446295529850324,1.4484413585066795,1.4473684441785017,0.0
1.4484413585066795,1.4505871871630351,1.4495142728348573,0.0
1.4505871871630351,1.4527330158193905,1.4516601014912127,0.0
1.4527330158193905,1.4548788444757461,1.4538059301475683,0.0
1.4548788444757461,1.4570246731321017,1.455951758803924,0.0
1.4570246731321017,1.4591705017884573,1.4580975874602795,0.0
1.4591705017884573,1.4613163304448127,1.460243416116635,0.0
1.4613163304448127,1.4634621591011683,1.4623892447729905,0.0
1.4634621591011683,1.4656079877575239,1.464535073429346,0.0
1.4656079877575239,1.4677538164138795,1.4666809020857017,0.0
1.4677538164138795,1.4698996450702349,1.468826730742057,0.0
1.4698996450702349,1.4720454737265904,1.4709725593984126,0.0
1.4720454737265904,1.474191302382946,1.4731183880547682,0.0
1.474191302382946,1.4763371310393016,1.4752642167111238,0.0
1.4763371310393016,1.478482959695657,1.4774100453674794,0.0
1.478482959695657,1.4806287883520126,1.4795558740238348,0.0
1.4806287883520126,1.4827746170083682,1.4817017026801904,0.0
1.4827746170083682,1.4849204456647238,1.483847531336546,0.0
1.4849204456647238,1.4870662743210792,1.4859933599929014,0.0
1.4870662743210792,1.4892121029774348,1.488139188649257,0.0
1.4892121029774348,1.4913579316337904,1.4902850173056126,0.0
1.4913579316337904,1.493503760290146,1.4924308459619682,0.0
1.493503760290146,1.4956495889465014,1.4945766746183238,0.0
1.4956495889465014,1.497795417602857,1.4967225032746792,0.0
1.497795417602857,1.4999412462592125,1.4988683319310347,0.0
1.4999412462592125,1.5020870749155681,1.5010141605873903,0.0
1.5020870749155681,1.5042329035719235,1.5031599892437457,0.0
1.5042329035719235,1.5063787322282791,1.5053058179001013,0.0
1.5063787322282791,1.5085245608846347,1.507451646556457,0.0
1.5085245608846347,1.51067038954099,1.5095974752128125,0.0
1.51067038954099,1.5128162181973457,1.5117433038691679,0.0
1.5128162181973457,1.5149620468537013,1.5138891325255235,0.0
1.5149620468537013,1.5171078755100569,1.516034961181879,0.0
1.5171078755100569,1.5192537041664123,1.5181807898382345,0.0
1.5192537041664123,1.5213995328227679,1.52032661849459,0.0
1.5213995328227679,1.5235453614791235,1.5224724471509457,0.0
1.5235453614791235,1.525691190135479,1.5246182758073012,0.0
1.525691190135479,1.5278370187918344,1.5267641044636568,0.0
1.5278370187918344,1.52998284744819,1.5289099331200122,0.0
1.52998284744819,1.5321286761045456,1.5310557617763678,0.0
1.5321286761045456,1.5342745047609012,1.5332015904327234,0.0
1.5342745047609012,1.5364203334172566,1.5353474190890788,0.0
1.5364203334172566,1.5385661620736122,1.5374932477454344,0.0
1.5385661620736122,1.5407119907299678,1.53963907640179,0.0
1.5407119907299678,1.5428578193863234,1.5417849050581456,0.0
1.5428578193863234,1.5450036480426788,1.5439307337145012,0.0
1.5450036480426788,1.5471494766990344,1.5460765623708566,0.0
1.5471494766990344,1.54929530535539,1.5482223910272122,0.0
1.54929530535539,1.5514411340117455,1.5503682196835677,0.0
1.5514411340117455,1.553586962668101,1.5525140483399231,0.0
1.553586962668101,1.5557327913244565,1.5546598769962787,0.0
1.5557327913244565,1.5578786199808121,1.5568057056526343,0.0
1.5578786199808121,1.5600244486371677,1.55895153430899,0.0
1.5600244486371677,1.562170277293523,1.5610973629653455,0.0
1.562170277293523,1.5643161059498787,1.563243191621701,0.0
1.5643161059498787,1.5664619346062343,1.5653890202780565,0.0
1.5664619346062343,1.5686077632625899,1.567534848934412,0.0
1.5686077632625899,1.5707535919189453,1.5696806775907675,0.0
1.5707535919189453,1.5728994205753009,1.571826506247123,0.0
1.5728994205753009,1.5750452492316565,1.5739723349034787,0.0
1.5750452492316565,1.577191077888012,1.5761181635598343,0.0
1.577191077888012,1.5793369065443674,1.5782639922161898,0.0
1.5793369065443674,1.581482735200723,1.5804098208725452,0.0
1.581482735200723,1.5836285638570786,1.5825556495289008,0.0
1.5836285638570786,1.585774392513434,1.5847014781852562,0.0
1.585774392513434,1.5879202211697896,1.5868473068416118,0.0
1.5879202211697896,1.5900660498261452,1.5889931354979674,0.0
1.5900660498261452,1.5922118784825008,1.591138964154323,0.0
1.5922118784825008,1.5943577071388562,1.5932847928106786,0.0
1.5943577071388562,1.5965035357952118,1.595430621467034,0.0
1.5965035357952118,1.5986493644515674,1.5975764501233896,0.0
1.5986493644515674,1.600795193107923,1.5997222787797452,0.0
1.600795193107923,1.6029410217642783,1.6018681074361005,0.0
1.6029410217642783,1.605086850420634,1.6040139360924561,0.0
1.605086850420634,1.6072326790769895,1.6061597647488117,0.0
1.6072326790769895,1.6093785077333451,1.6083055934051673,0.0
1.6093785077333451,1.6115243363897005,1.610451422061523,0.0
1.6115243363897005,1.613670165046056,1.6125972507178783,0.0
1.613670165046056,1.6158159937024117,1.614743079374234,0.0
1.6158159937024117,1.6179618223587673,1.6168889080305895,0.0
1.6179618223587673,1.6201076510151227,1.6190347366869449,0.0
1.6201076510151227,1.6222534796714783,1.6211805653433005,0.0
1.6222534796714783,1.6243993083278339,1.623326393999656,0.0
1.6243993083278339,1.6265451369841895,1.6254722226560117,0.0
1.6265451369841895,1.6286909656405448,1.6276180513123673,0.0
1.6286909656405448,1.6308367942969004,1.6297638799687226,0.0
1.6308367942969004,1.632982622953256,1.6319097086250782,0.0
1.632982622953256,1.6351284516096116,1.6340555372814338,0.0
1.6351284516096116,1.637274280265967,1.6362013659377892,0.0
1.637274280265967,1.6394201089223226,1.6383471945941448,0.0
1.6394201089223226,1.6415659375786782,1.6404930232505004,0.0
1.6415659375786782,1.6437117662350338,1.642638851906856,0.0
1.6437117662350338,1.6458575948913892,1.6447846805632116,0.0
1.6458575948913892,1.6480034235477448,1.646930509219567,0.0
1.6480034235477448,1.6501492522041004,1.6490763378759226,0.0
1.6501492522041004,1.6522950808604557,1.651222166532278,0.0
1.6522950808604557,1.6544409095168113,1.6533679951886335,0.0
1.6544409095168113,1.656586738173167,1.6555138238449891,0.0
1.656586738173167,1.6587325668295225,1.6576596525013447,0.0
1.6587325668295225,1.660878395485878,1.6598054811577003,0.0
1.660878395485878,1.6630242241422335,1.6619513098140557,0.0
1.6630242241422335,1.665170052798589,1.6640971384704113,0.0
1.665170052798589,1.6673158814549447,1.666242967126767,0.0
1.6673158814549447,1.6694617101113,1.6683887957831223,0.0
1.6694617101113,1.6716075387676557,1.6705346244394779,0.0
1.6716075387676557,1.6737533674240113,1.6726804530958335,0.0
1.6737533674240113,1.6758991960803669,1.674826281752189,0.0
1.6758991960803669,1.6780450247367222,1.6769721104085447,0.0
1.6780450247367222,1.6801908533930778,1.6791179390649,0.0
1.6801908533930778,1.6823366820494334,1.6812637677212556,0.0
1.6823366820494334,1.684482510705789,1.6834095963776112,0.0
1.684482510705789,1.6866283393621444,1.6855554250339666,0.0
1.6866283393621444,1.6887741680185,1.6877012536903222,0.0
1.6887741680185,1.6909199966748556,1.6898470823466778,0.0
1.6909199966748556,1.6930658253312112,1.6919929110030334,0.0
1.6930658253312112,1.6952116539875666,1.694138739659389,0.0
1.6952116539875666,1.6973574826439222,1.6962845683157444,0.0
1.6973574826439222,1.6995033113002778,1.6984303969721,0.0
1.6995033113002778,1.7016491399566334,1.7005762256284556,0.0
1.7016491399566334,1.7037949686129887,1.702722054284811,0.0
1.7037949686129887,1.7059407972693443,1.7048678829411665,0.0
1.7059407972693443,1.7080866259257,1.7070137115975221,0.0
1.7080866259257,1.7102324545820555,1.7091595402538777,0.0
1.7102324545820555,1.712378283238411,1.7113053689102333,0.0
1.712378283238411,1.7145241118947665,1.7134511975665887,0.0
1.7145241118947665,1.716669940551122,1.7155970262229443,0.0
1.716669940551122,1.7188157692074775,1.7177428548792997,0.0
1.7188157692074775,1.720961597863833,1.7198886835356553,0.0
1.720961597863833,1.7231074265201887,1.7220345121920109,0.0
1.7231074265201887,1.7252532551765443,1.7241803408483665,0.0
1.7252532551765443,1.7273990838328996,1.726326169504722,0.0
1.7273990838328996,1.7295449124892552,1.7284719981610774,0.0
1.7295449124892552,1.7316907411456108,1.730617826817433,0.0
1.7316907411456108,1.7338365698019664,1.7327636554737886,0.0
1.7338365698019664,1.7359823984583218,1.734909484130144,0.0
1.7359823984583218,1.7381282271146774,1.7370553127864996,0.0
1.7381282271146774,1.740274055771033,1.7392011414428552,0.0
1.740274055771033,1.7424198844273886,1.7413469700992108,0.0
1.7424198844273886,1.744565713083744,1.7434927987555664,0.0
1.744565713083744,1.7467115417400996,1.7456386274119218,0.0
1.7467115417400996,1.7488573703964552,1.7477844560682774,0.0
1.7488573703964552,1.7510031990528108,1.749930284724633,0.0
1.7510031990528108,1.7531490277091661,1.7520761133809883,0.0
1.7531490277091661,1.7552948563655217,1.754221942037344,0.0
1.7552948563655217,1.7574406850218773,1.7563677706936995,0.0
1.7574406850218773,1.759586513678233,1.7585135993500551,0.0
1.759586513678233,1.7617323423345883,1.7606594280064107,0.0
1.7617323423345883,1.763878170990944,1.762805256662766,0.0
1.763878170990944,1.7660239996472995,1.7649510853191217,0.0
1.7660239996472995,1.768169828303655,1.7670969139754773,0.0
1.768169828303655,1.7703156569600105,1.7692427426318327,0.0
1.7703156569600105,1.772461485616366,1.7713885712881883,0.0
1.772461485616366,1.7746073142727217,1.7735343999445439,0.0
1.7746073142727217,1.7767531429290773,1.7756802286008995,0.0
1.7767531429290773,1.7788989715854326,1.777826057257255,0.0
1.7788989715854326,1.7810448002417882,1.7799718859136104,0.0
1.7810448002417882,1.7831906288981438,1.782117714569966,0.0
1.7831906288981438,1.7853364575544994,1.7842635432263216,0.0
1.7853364575544994,1.7874822862108548,1.786409371882677,0.0
1.7874822862108548,1.7896281148672104,1.7885552005390326,0.0
1.7896281148672104,1.791773943523566,1.7907010291953882,0.0
1.791773943523566,1.7939197721799214,1.7928468578517438,0.0
1.7939197721799214,1.796065600836277,1.7949926865080992,0.0
1.796065600836277,1.7982114294926326,1.7971385151644548,0.0
1.7982114294926326,1.8003572581489882,1.7992843438208104,0.0
1.8003572581489882,1.8025030868053435,1.8014301724771657,0.008873368365665928
1.8025030868053435,1.8046489154616991,1.8035760011335213,0.0
1.8046489154616991,1.8067947441180547,1.805721829789877,0.0
1.8067947441180547,1.8089405727744103,1.8078676584462325,0.0
1.8089405727744103,1.8110864014307657,1.8100134871025881,0.0
1.8110864014307657,1.8132322300871213,1.8121593157589435,0.0
1.8132322300871213,1.815378058743477,1.814305144415299,0.0
1.815378058743477,1.8175238873998325,1.8164509730716547,0.0
1.8175238873998325,1.8196697160561879,1.81859680172801,0.0
1.8196697160561879,1.8218155447125435,1.8207426303843657,0.0
1.8218155447125435,1.823961373368899,1.8228884590407213,0.0
1.823961373368899,1.8261072020252547,1.8250342876970769,0.0
1.8261072020252547,1.82825303068161,1.8271801163534325,0.0
1.82825303068161,1.8303988593379656,1.8293259450097878,0.0
1.8303988593379656,1.8325446879943212,1.8314717736661434,0.0
1.8325446879943212,1.8346905166506768,1.833617602322499,0.0
1.8346905166506768,1.8368363453070322,1.8357634309788544,0.0
1.8368363453070322,1.8389821739633878,1.83790925963521,0.0
1.8389821739633878,1.8411280026197434,1.8400550882915656,0.0
1.8411280026197434,1.843273831276099,1.8422009169479212,0.0
1.843273831276099,1.8454196599324544,1.8443467456042768,0.0
1.8454196599324544,1.84756548858881,1.8464925742606322,0.0
1.84756548858881,1.8497113172451656,1.8486384029169878,0.0
1.8497113172451656,1.8518571459015212,1.8507842315733434,0.0
1.8518571459015212,1.8540029745578765,1.8529300602296987,0.0
1.8540029745578765,1.8561488032142321,1.8550758888860543,0.0
1.8561488032142321,1.8582946318705877,1.85722171754241,0.0
1.8582946318705877,1.8604404605269431,1.8593675461987655,0.0
1.8604404605269431,1.8625862891832987,1.861513374855121,0.0
1.8625862891832987,1.8647321178396543,1.8636592035114765,0.0
1.8647321178396543,1.86687794649601,1.8658050321678321,0.0
1.86687794649601,1.8690237751523653,1.8679508608241875,0.0
1.8690237751523653,1.8711696038087209,1.870096689480543,0.0
1.8711696038087209,1.8733154324650765,1.8722425181368987,0.0
1.8733154324650765,1.875461261121432,1.8743883467932543,0.0
1.875461261121432,1.8776070897777875,1.8765341754496099,0.0
1.8776070897777875,1.879752918434143,1.8786800041059653,0.0
1.879752918434143,1.8818987470904986,1.8808258327623208,0.0
1.8818987470904986,1.8840445757468542,1.8829716614186764,0.0
1.8840445757468542,1.8861904044032096,1.8851174900750318,0.0
1.8861904044032096,1.8883362330595652,1.8872633187313874,0.0
1.8883362330595652,1.8904820617159208,1.889409147387743,0.0
1.8904820617159208,1.8926278903722764,1.8915549760440986,0.0
1.8926278903722764,1.8947737190286318,1.8937008047004542,0.0
1.8947737190286318,1.8969195476849874,1.8958466333568096,0.0
1.8969195476849874,1.899065376341343,1.8979924620131652,0.0
1.899065376341343,1.9012112049976986,1.9001382906695208,0.0
1.9012112049976986,1.903357033654054,1.9022841193258762,0.0
1.903357033654054,1.9055028623104096,1.9044299479822318,0.0
1.9055028623104096,1.9076486909667651,1.9065757766385873,0.0
1.9076486909667651,1.9097945196231207,1.908721605294943,0.0
1.9097945196231207,1.9119403482794761,1.9108674339512985,0.0
1.9119403482794761,1.9140861769358317,1.913013262607654,0.0
1.9140861769358317,1.9162320055921873,1.9151590912640095,0.0
1.9162320055921873,1.918377834248543,1.9173049199203651,0.0
1.918377834248543,1.9205236629048983,1.9194507485767205,0.0
1.9205236629048983,1.9226694915612539,1.921596577233076,0.0
1.9226694915612539,1.9248153202176095,1.9237424058894317,0.0
1.9248153202176095,1.9269611488739649,1.9258882345457873,0.0
1.9269611488739649,1.9291069775303205,1.9280340632021427,0.0
1.9291069775303205,1.931252806186676,1.9301798918584983,0.0
1.931252806186676,1.9333986348430316,1.9323257205148539,0.0
1.9333986348430316,1.935544463499387,1.9344715491712092,0.0
1.935544463499387,1.9376902921557426,1.9366173778275648,0.0
1.9376902921557426,1.9398361208120982,1.9387632064839204,0.0
1.9398361208120982,1.9419819494684538,1.940909035140276,0.0
1.9419819494684538,1.9441277781248092,1.9430548637966316,0.0
1.9441277781248092,1.9462736067811648,1.945200692452987,0.0
1.9462736067811648,1.9484194354375204,1.9473465211093426,0.0
1.9484194354375204,1.950565264093876,1.9494923497656982,0.0
1.950565264093876,1.9527110927502314,1.9516381784220536,0.0
1.9527110927502314,1.954856921406587,1.9537840070784092,0.0
1.954856921406587,1.9570027500629426,1.9559298357347648,0.0
1.9570027500629426,1.9591485787192982,1.9580756643911204,0.0
1.9591485787192982,1.9612944073756535,1.960221493047476,0.0
1.9612944073756535,1.9634402360320091,1.9623673217038313,0.0
1.9634402360320091,1.9655860646883647,1.964513150360187,0.0
1.9655860646883647,1.9677318933447203,1.9666589790165425,0.0
1.9677318933447203,1.9698777220010757,1.968804807672898,0.0
1.9698777220010757,1.9720235506574313,1.9709506363292535,0.0
1.9720235506574313,1.9741693793137869,1.973096464985609,0.0
1.9741693793137869,1.9763152079701425,1.9752422936419647,0.0
1.9763152079701425,1.9784610366264979,1.9773881222983203,0.0
1.9784610366264979,1.9806068652828535,1.9795339509546757,0.0
1.9806068652828535,1.982752693939209,1.9816797796110313,0.0
1.982752693939209,1.9848985225955647,1.9838256082673869,0.0
1.9848985225955647,1.98704435125192,1.9859714369237422,0.0
1.98704435125192,1.9891901799082756,1.9881172655800978,0.0
1.9891901799082756,1.9913360085646312,1.9902630942364534,0.0
1.9913360085646312,1.9934818372209866,1.992408922892809,0.0
1.9934818372209866,1.9956276658773422,1.9945547515491644,0.0
1.9956276658773422,1.9977734945336978,1.99670058020552,0.0
1.9977734945336978,1.9999193231900534,1.9988464088618756,0.0
1.9999193231900534,2.002065151846409,2.0009922375182314,0.0
2.002065151846409,2.004210980502765,2.003138066174587,0.0
2.004210980502765,2.00635680915912,2.005283894830942,0.0
2.00635680915912,2.0085026378154756,2.0074297234872978,0.0
2.0085026378154756,2.010648466471831,2.0095755521436534,0.0
2.010648466471831,2.0127942951281868,2.011721380800009,0.0
2.0127942951281868,2.0149401237845423,2.0138672094563645,0.0
2.0149401237845423,2.017085952440898,2.01601303811272,0.0
2.017085952440898,2.0192317810972535,2.0181588667690757,0.0
2.0192317810972535,2.021377609753609,2.0203046954254313,0.0
2.021377609753609,2.0235234384099643,2.022450524081787,0.0
2.0235234384099643,2.02566926706632,2.024596352738142,0.0
2.02566926706632,2.0278150957226755,2.0267421813944977,0.0
2.0278150957226755,2.029960924379031,2.0288880100508533,0.0
2.029960924379031,2.0321067530353867,2.031033838707209,0.0
2.0321067530353867,2.0342525816917423,2.0331796673635645,0.0
2.0342525816917423,2.036398410348098,2.03532549601992,0.0
2.036398410348098,2.0385442390044535,2.0374713246762757,0.0
2.0385442390044535,2.0406900676608086,2.039617153332631,0.0
2.0406900676608086,2.0428358963171642,2.0417629819889864,0.0
2.0428358963171642,2.04498172497352,2.043908810645342,0.0
2.04498172497352,2.0471275536298754,2.0460546393016976,0.0
2.0471275536298754,2.049273382286231,2.048200467958053,0.0
2.049273382286231,2.0514192109425866,2.050346296614409,0.0
2.0514192109425866,2.053565039598942,2.0524921252707644,0.0
2.053565039598942,2.055710868255298,2.05463795392712,0.0
2.055710868255298,2.057856696911653,2.0567837825834756,0.0
2.057856696911653,2.0600025255680086,2.0589296112398308,0.0
2.0600025255680086,2.062148354224364,2.0610754398961864,0.0
2.062148354224364,2.0642941828807198,2.063221268552542,0.0
2.0642941828807198,2.0664400115370753,2.0653670972088976,0.0
2.0664400115370753,2.068585840193431,2.067512925865253,0.0
2.068585840193431,2.0707316688497865,2.0696587545216087,0.0
2.0707316688497865,2.0728774975061417,2.071804583177964,0.0
2.0728774975061417,2.0750233261624973,2.0739504118343195,0.0
2.0750233261624973,2.077169154818853,2.076096240490675,0.0
2.077169154818853,2.0793149834752085,2.0782420691470307,0.0
2.0793149834752085,2.081460812131564,2.0803878978033863,0.0
2.081460812131564,2.0836066407879197,2.082533726459742,0.0
2.0836066407879197,2.0857524694442753,2.0846795551160975,0.0
2.0857524694442753,2.087898298100631,2.086825383772453,0.0
2.087898298100631,2.090044126756986,2.0889712124288087,0.0
2.090044126756986,2.0921899554133416,2.091117041085164,0.0
2.0921899554133416,2.0943357840696972,2.0932628697415194,0.0
2.0943357840696972,2.096481612726053,2.095408698397875,0.0
2.096481612726053,2.0986274413824084,2.0975545270542306,0.0
2.0986274413824084,2.100773270038764,2.099700355710586,0.0
2.100773270038764,2.1029190986951196,2.101846184366942,0.0
2.1029190986951196,2.105064927351475,2.1039920130232974,0.0
2.105064927351475,2.1072107560078304,2.1061378416796526,0.0
2.1072107560078304,2.109356584664186,2.108283670336008,0.0
2.109356584664186,2.1115024133205416,2.1104294989923638,0.0
2.1115024133205416,2.113648241976897,2.1125753276487194,0.0
2.113648241976897,2.1157940706332528,2.114721156305075,0.0
2.1157940706332528,2.1179398992896084,2.1168669849614306,0.0
2.1179398992896084,2.120085727945964,2.119012813617786,0.0
2.120085727945964,2.1222315566023195,2.1211586422741417,0.0
2.1222315566023195,2.1243773852586747,2.1233044709304973,0.0
2.1243773852586747,2.1265232139150303,2.1254502995868525,0.0
2.1265232139150303,2.128669042571386,2.127596128243208,0.0
2.128669042571386,2.1308148712277415,2.1297419568995637,0.0
2.1308148712277415,2.132960699884097,2.1318877855559193,0.0
2.132960699884097,2.1351065285404527,2.134033614212275,0.0
2.1351065285404527,2.1372523571968083,2.1361794428686305,0.0
2.1372523571968083,2.1393981858531634,2.1383252715249856,0.0
2.1393981858531634,2.141544014509519,2.1404711001813412,0.0
2.141544014509519,2.1436898431658746,2.142616928837697,0.0
2.1436898431658746,2.1458356718222302,2.1447627574940524,0.0
2.1458356718222302,2.147981500478586,2.146908586150408,0.0
2.147981500478586,2.1501273291349414,2.1490544148067636,0.0
2.1501273291349414,2.152273157791297,2.151200243463119,0.0
2.152273157791297,2.1544189864476526,2.153346072119475,0.0
2.1544189864476526,2.1565648151040078,2.1554919007758304,0.0
2.1565648151040078,2.1587106437603634,2.1576377294321856,0.0
2.1587106437603634,2.160856472416719,2.159783558088541,0.0
2.160856472416719,2.1630023010730746,2.1619293867448968,0.0
2.1630023010730746,2.16514812972943,2.1640752154012524,0.0
2.16514812972943,2.1672939583857858,2.166221044057608,0.0
2.1672939583857858,2.1694397870421414,2.1683668727139636,0.0
2.1694397870421414,2.171585615698497,2.170512701370319,0.0
2.171585615698497,2.173731444354852,2.1726585300266743,0.0
2.173731444354852,2.1758772730112077,2.17480435868303,0.0
2.1758772730112077,2.1780231016675633,2.1769501873393855,0.0
2.1780231016675633,2.180168930323919,2.179096015995741,0.0
2.180168930323919,2.1823147589802745,2.1812418446520967,0.0
2.1823147589802745,2.18446058763663,2.1833876733084523,0.0
2.18446058763663,2.1866064162929857,2.185533501964808,0.0
2.1866064162929857,2.1887522449493413,2.1876793306211635,0.0
2.1887522449493413,2.1908980736056964,2.189825159277519,0.0
2.1908980736056964,2.193043902262052,2.1919709879338742,0.0
2.193043902262052,2.1951897309184076,2.19411681659023,0.0
2.1951897309184076,2.1973355595747632,2.1962626452465854,0.0
2.1973355595747632,2.199481388231119,2.198408473902941,0.0
2.199481388231119,2.2016272168874744,2.2005543025592966,0.0
2.2016272168874744,2.20377304554383,2.2027001312156522,0.0
2.20377304554383,2.205918874200185,2.2048459598720074,0.0
2.205918874200185,2.2080647028565408,2.206991788528363,0.0
2.2080647028565408,2.2102105315128964,2.2091376171847186,0.0
2.2102105315128964,2.212356360169252,2.211283445841074,0.0
2.212356360169252,2.2145021888256076,2.2134292744974298,0.0
2.2145021888256076,2.216648017481963,2.2155751031537854,0.0
2.216648017481963,2.2187938461383188,2.217720931810141,0.0
2.2187938461383188,2.2209396747946744,2.2198667604664966,0.0
2.2209396747946744,2.2230855034510295,2.222012589122852,0.0
2.2230855034510295,2.225231332107385,2.2241584177792073,0.0
2.225231332107385,2.2273771607637407,2.226304246435563,0.0
2.2273771607637407,2.2295229894200963,2.2284500750919185,0.0
2.2295229894200963,2.231668818076452,2.230595903748274,0.0
2.231668818076452,2.2338146467328075,2.2327417324046297,0.0
2.2338146467328075,2.235960475389163,2.2348875610609853,0.0
2.235960475389163,2.2381063040455187,2.237033389717341,0.0
2.2381063040455187,2.240252132701874,2.239179218373696,0.0
2.240252132701874,2.2423979613582294,2.2413250470300516,0.0
2.2423979613582294,2.244543790014585,2.2434708756864072,0.0
2.244543790014585,2.2466896186709406,2.245616704342763,0.0
2.2466896186709406,2.2488354473272962,2.2477625329991184,0.0
2.2488354473272962,2.250981275983652,2.249908361655474,0.0
2.250981275983652,2.2531271046400074,2.2520541903118296,0.0
2.2531271046400074,2.255272933296363,2.2542000189681852,0.0
2.255272933296363,2.257418761952718,2.256345847624541,0.0
2.257418761952718,2.2595645906090738,2.258491676280896,0.0
2.2595645906090738,2.2617104192654294,2.2606375049372516,0.0
2.2617104192654294,2.263856247921785,2.262783333593607,0.0
2.263856247921785,2.2660020765781406,2.2649291622499628,0.0
2.2660020765781406,2.268147905234496,2.2670749909063184,0.0
2.268147905234496,2.2702937338908518,2.269220819562674,0.0
2.2702937338908518,2.272439562547207,2.271366648219029,0.0
2.272439562547207,2.2745853912035625,2.2735124768753847,0.0
2.2745853912035625,2.276731219859918,2.2756583055317403,0.0
2.276731219859918,2.2788770485162737,2.277804134188096,0.0
2.2788770485162737,2.2810228771726293,2.2799499628444515,0.0
2.2810228771726293,2.283168705828985,2.282095791500807,0.0
2.283168705828985,2.2853145344853405,2.2842416201571627,0.0
2.2853145344853405,2.287460363141696,2.2863874488135183,0.0
2.287460363141696,2.2896061917980512,2.288533277469874,0.0
2.2896061917980512,2.291752020454407,2.290679106126229,0.0
2.291752020454407,2.2938978491107624,2.2928249347825846,0.0
2.2938978491107624,2.296043677767118,2.2949707634389402,0.0
2.296043677767118,2.2981895064234736,2.297116592095296,0.0
2.2981895064234736,2.3003353350798292,2.2992624207516514,0.0
2.3003353350798292,2.302481163736185,2.301408249408007,0.0
2.302481163736185,2.3046269923925404,2.3035540780643626,0.0
2.3046269923925404,2.3067728210488956,2.305699906720718,0.0
2.3067728210488956,2.308918649705251,2.3078457353770734,0.0
2.308918649705251,2.3110644783616068,2.309991564033429,0.0
2.3110644783616068,2.3132103070179624,2.3121373926897846,0.0
2.3132103070179624,2.315356135674318,2.31428322134614,0.0
2.315356135674318,2.3175019643306736,2.3164290500024958,0.0
2.3175019643306736,2.319647792987029,2.3185748786588514,0.0
2.319647792987029,2.3217936216433848,2.320720707315207,0.0
2.3217936216433848,2.32393945029974,2.3228665359715626,0.0
2.32393945029974,2.3260852789560955,2.3250123646279177,0.0
2.3260852789560955,2.328231107612451,2.3271581932842733,0.0
2.328231107612451,2.3303769362688067,2.329304021940629,0.0
2.3303769362688067,2.3325227649251623,2.3314498505969845,0.0
2.3325227649251623,2.334668593581518,2.33359567925334,0.0
2.334668593581518,2.3368144222378735,2.3357415079096957,0.0
2.3368144222378735,2.3389602508942287,2.337887336566051,0.0
2.3389602508942287,2.3411060795505843,2.3400331652224065,0.0
2.3411060795505843,2.34325190820694,2.342178993878762,0.0
2.34325190820694,2.3453977368632954,2.3443248225351176,0.0
2.3453977368632954,2.347543565519651,2.3464706511914732,0.0
2.347543565519651,2.3496893941760066,2.348616479847829,0.0
2.3496893941760066,2.3518352228323622,2.3507623085041844,0.0
2.3518352228323622,2.353981051488718,2.35290813716054,0.0
2.353981051488718,2.356126880145073,2.3550539658168956,0.0
2.356126880145073,2.3582727088014286,2.357199794473251,0.0
2.3582727088014286,2.360418537457784,2.3593456231296064,0.0
2.360418537457784,2.36256436611414,2.361491451785962,0.0
2.36256436611414,2.3647101947704954,2.3636372804423176,0.0
2.3647101947704954,2.366856023426851,2.365783109098673,0.0
2.366856023426851,2.3690018520832066,2.3679289377550288,0.0
2.3690018520832066,2.371147680739562,2.3700747664113844,0.0
2.371147680739562,2.3732935093959173,2.3722205950677395,0.0
2.3732935093959173,2.375439338052273,2.374366423724095,0.0
2.375439338052273,2.3775851667086285,2.3765122523804507,0.0
2.3775851667086285,2.379730995364984,2.3786580810368063,0.0
2.379730995364984,2.3818768240213397,2.380803909693162,0.0
2.3818768240213397,2.3840226526776953,2.3829497383495175,0.0
2.3840226526776953,2.386168481334051,2.385095567005873,0.0
2.386168481334051,2.3883143099904065,2.3872413956622287,0.0
2.3883143099904065,2.3904601386467617,2.3893872243185843,0.0
2.3904601386467617,2.3926059673031173,2.3915330529749395,0.0
2.3926059673031173,2.394751795959473,2.393678881631295,0.0
2.394751795959473,2.3968976246158284,2.3958247102876506,0.0
2.3968976246158284,2.399043453272184,2.3979705389440062,0.0
2.399043453272184,2.4011892819285396,2.400116367600362,0.0
2.4011892819285396,2.4033351105848952,2.4022621962567174,0.0
2.4033351105848952,2.4054809392412504,2.4044080249130726,0.0
2.4054809392412504,2.407626767897606,2.406553853569428,0.0
2.407626767897606,2.4097725965539616,2.408699682225784,0.0
2.4097725965539616,2.411918425210317,2.4108455108821394,0.0
2.411918425210317,2.414064253866673,2.412991339538495,0.0
2.414064253866673,2.4162100825230284,2.4151371681948506,0.0
2.4162100825230284,2.418355911179384,2.417282996851206,0.0
2.418355911179384,2.4205017398357396,2.4194288255075618,0.0
2.4205017398357396,2.4226475684920947,2.4215746541639174,0.0
2.4226475684920947,2.4247933971484503,2.4237204828202725,0.0
2.4247933971484503,2.426939225804806,2.425866311476628,0.0
2.426939225804806,2.4290850544611615,2.4280121401329837,0.0
2.4290850544611615,2.431230883117517,2.4301579687893393,0.0
2.431230883117517,2.4333767117738727,2.432303797445695,0.0
2.4333767117738727,2.4355225404302283,2.4344496261020505,0.0
2.4355225404302283,2.437668369086584,2.436595454758406,0.0
2.437668369086584,2.439814197742939,2.4387412834147613,0.0
2.439814197742939,2.4419600263992947,2.440887112071117,0.0
2.4419600263992947,2.4441058550556503,2.4430329407274725,0.0
2.4441058550556503,2.446251683712006,2.445178769383828,0.0
2.446251683712006,2.4483975123683615,2.4473245980401837,0.0
2.4483975123683615,2.450543341024717,2.4494704266965392,0.0
2.450543341024717,2.4526891696810726,2.451616255352895,0.0
2.4526891696810726,2.4548349983374282,2.4537620840092504,0.0
2.4548349983374282,2.4569808269937834,2.455907912665606,0.0
2.4569808269937834,2.459126655650139,2.458053741321961,0.0
2.459126655650139,2.4612724843064946,2.460199569978317,0.0
2.4612724843064946,2.46341831296285,2.4623453986346724,0.0
2.46341831296285,2.465564141619206,2.464491227291028,0.0
2.465564141619206,2.4677099702755614,2.4666370559473836,0.0
2.4677099702755614,2.469855798931917,2.468782884603739,0.0
2.469855798931917,2.4720016275882726,2.4709287132600948,0.0
2.4720016275882726,2.4741474562446277,2.47307454191645,0.0
2.4741474562446277,2.4762932849009833,2.4752203705728055,0.0
2.4762932849009833,2.478439113557339,2.477366199229161,0.0
2.478439113557339,2.4805849422136945,2.4795120278855167,0.0
2.4805849422136945,2.48273077087005,2.4816578565418723,0.0
2.48273077087005,2.4848765995264057,2.483803685198228,0.0
2.4848765995264057,2.4870224281827613,2.4859495138545835,0.0
2.4870224281827613,2.4891682568391165,2.488095342510939,0.0
2.4891682568391165,2.491314085495472,2.4902411711672943,0.0
2.491314085495472,2.4934599141518277,2.49238699982365,0.0
2.4934599141518277,2.4956057428081833,2.4945328284800055,0.0
2.4956057428081833,2.497751571464539,2.496678657136361,0.0
2.497751571464539,2.4998974001208945,2.4988244857927167,0.0
2.4998974001208945,2.50204322877725,2.5009703144490723,0.0
2.50204322877725,2.5041890574336056,2.503116143105428,0.0
2.5041890574336056,2.506334886089961,2.505261971761783,0.0
2.506334886089961,2.5084807147463164,2.5074078004181386,0.0
2.5084807147463164,2.510626543402672,2.509553629074494,0.0
2.510626543402672,2.5127723720590276,2.51169945773085,0.0
2.5127723720590276,2.514918200715383,2.5138452863872054,0.0
2.514918200715383,2.517064029371739,2.515991115043561,0.0
2.517064029371739,2.5192098580280944,2.5181369436999166,0.0
2.5192098580280944,2.52135568668445,2.520282772356272,0.0
2.52135568668445,2.523501515340805,2.522428601012628,0.0
2.523501515340805,2.5256473439971607,2.524574429668983,0.0
2.5256473439971607,2.5277931726535163,2.5267202583253385,0.0
2.5277931726535163,2.529939001309872,2.528866086981694,0.0
2.529939001309872,2.5320848299662275,2.5310119156380497,0.0
2.5320848299662275,2.534230658622583,2.5331577442944053,0.0
2.534230658622583,2.5363764872789387,2.535303572950761,0.0
2.5363764872789387,2.5385223159352943,2.5374494016071165,0.0
2.5385223159352943,2.5406681445916495,2.5395952302634717,0.0
2.5406681445916495,2.542813973248005,2.5417410589198273,0.0
2.542813973248005,2.5449598019043607,2.543886887576183,0.0
2.5449598019043607,2.5471056305607163,2.5460327162325385,0.0
2.5471056305607163,2.549251459217072,2.548178544888894,0.0
2.549251459217072,2.5513972878734275,2.5503243735452497,0.0
2.5513972878734275,2.553543116529783,2.5524702022016053,0.0
2.553543116529783,2.555688945186138,2.554616030857961,0.0
2.555688945186138,2.557834773842494,2.556761859514316,0.0
2.557834773842494,2.5599806024988494,2.5589076881706716,0.0
2.5599806024988494,2.562126431155205,2.561053516827027,0.0
2.562126431155205,2.5642722598115606,2.563199345483383,0.0
2.5642722598115606,2.566418088467916,2.5653451741397384,0.0
2.566418088467916,2.568563917124272,2.567491002796094,0.0
2.568563917124272,2.5707097457806274,2.5696368314524496,0.0
2.5707097457806274,2.5728555744369825,2.5717826601088047,0.0
2.5728555744369825,2.575001403093338,2.5739284887651603,0.0
2.575001403093338,2.5771472317496937,2.576074317421516,0.0
2.5771472317496937,2.5792930604060493,2.5782201460778715,0.0
2.5792930604060493,2.581438889062405,2.580365974734227,0.0
2.581438889062405,2.5835847177187605,2.5825118033905827,0.0
2.5835847177187605,2.585730546375116,2.5846576320469383,0.0
2.585730546375116,2.5878763750314717,2.586803460703294,0.0
2.5878763750314717,2.590022203687827,2.5889492893596495,0.0
2.590022203687827,2.5921680323441825,2.5910951180160047,0.0
2.5921680323441825,2.594313861000538,2.5932409466723603,0.0
2.594313861000538,2.5964596896568937,2.595386775328716,0.0
2.5964596896568937,2.5986055183132493,2.5975326039850715,0.0
2.5986055183132493,2.600751346969605,2.599678432641427,0.0
2.600751346969605,2.6028971756259605,2.6018242612977827,0.0
2.6028971756259605,2.605043004282316,2.6039700899541383,0.0
2.605043004282316,2.607188832938671,2.6061159186104934,0.0
2.607188832938671,2.609334661595027,2.608261747266849,0.0
2.609334661595027,2.6114804902513824,2.6104075759232046,0.0
2.6114804902513824,2.613626318907738,2.61255340457956,0.0
2.613626318907738,2.6157721475640936,2.614699233235916,0.0
2.6157721475640936,2.617917976220449,2.6168450618922714,0.0
2.617917976220449,2.620063804876805,2.618990890548627,0.0
2.620063804876805,2.62220963353316,2.6211367192049826,0.0
2.62220963353316,2.6243554621895155,2.6232825478613377,0.0
2.6243554621895155,2.626501290845871,2.6254283765176933,0.0
2.626501290845871,2.6286471195022267,2.627574205174049,0.0
2.6286471195022267,2.6307929481585823,2.6297200338304045,0.0
2.6307929481585823,2.632938776814938,2.63186586248676,0.0
2.632938776814938,2.6350846054712935,2.6340116911431157,0.0
2.6350846054712935,2.637230434127649,2.6361575197994713,0.0
2.637230434127649,2.6393762627840043,2.6383033484558265,0.0
2.6393762627840043,2.64152209144036,2.640449177112182,0.0
2.64152209144036,2.6436679200967155,2.6425950057685377,0.0
2.6436679200967155,2.645813748753071,2.6447408344248933,0.0
2.645813748753071,2.6479595774094267,2.646886663081249,0.0
2.6479595774094267,2.6501054060657823,2.6490324917376045,0.0
2.6501054060657823,2.652251234722138,2.65117832039396,0.0
2.652251234722138,2.6543970633784935,2.6533241490503157,0.0
2.6543970633784935,2.6565428920348486,2.6554699777066713,0.0
2.6565428920348486,2.658688720691204,2.6576158063630264,0.0
2.658688720691204,2.66083454934756,2.659761635019382,0.0
2.66083454934756,2.6629803780039154,2.6619074636757376,0.0
2.6629803780039154,2.665126206660271,2.664053292332093,0.0
2.665126206660271,2.6672720353166266,2.666199120988449,0.0
2.6672720353166266,2.669417863972982,2.6683449496448044,0.0
2.669417863972982,2.671563692629338,2.67049077830116,0.0
2.671563692629338,2.673709521285693,2.672636606957515,0.0
2.673709521285693,2.6758553499420485,2.6747824356138707,0.0
2.6758553499420485,2.678001178598404,2.6769282642702263,0.0
2.678001178598404,2.6801470072547597,2.679074092926582,0.0
2.6801470072547597,2.6822928359111153,2.6812199215829375,0.0
2.6822928359111153,2.684438664567471,2.683365750239293,0.0
2.684438664567471,2.6865844932238265,2.6855115788956487,0.0
2.6865844932238265,2.6887303218801817,2.6876574075520043,0.0
2.6887303218801817,2.6908761505365373,2.6898032362083595,0.0
2.6908761505365373,2.693021979192893,2.691949064864715,0.0
2.693021979192893,2.6951678078492485,2.6940948935210707,0.0
2.6951678078492485,2.697313636505604,2.6962407221774263,0.0
2.697313636505604,2.6994594651619597,2.698386550833782,0.0
2.6994594651619597,2.7016052938183153,2.7005323794901375,0.0
2.7016052938183153,2.703751122474671,2.702678208146493,0.0
2.703751122474671,2.705896951131026,2.704824036802848,0.0
2.705896951131026,2.7080427797873816,2.706969865459204,0.0
2.7080427797873816,2.710188608443737,2.7091156941155594,0.0
2.710188608443737,2.712334437100093,2.711261522771915,0.0
2.712334437100093,2.7144802657564484,2.7134073514282706,0.0
2.7144802657564484,2.716626094412804,2.715553180084626,0.0
2.716626094412804,2.7187719230691596,2.717699008740982,0.0
2.7187719230691596,2.720917751725515,2.7198448373973374,0.0
2.720917751725515,2.7230635803818704,2.721990666053693,0.0
2.7230635803818704,2.725209409038226,2.724136494710048,0.0
2.725209409038226,2.7273552376945815,2.7262823233664037,0.0
2.7273552376945815,2.729501066350937,2.7284281520227593,0.0
2.729501066350937,2.7316468950072927,2.730573980679115,0.0
2.7316468950072927,2.7337927236636483,2.7327198093354705,0.0
2.7337927236636483,2.735938552320004,2.734865637991826,0.0
2.735938552320004,2.7380843809763595,2.7370114666481817,0.0
2.7380843809763595,2.7402302096327147,2.739157295304537,0.0
2.7402302096327147,2.7423760382890703,2.7413031239608925,0.0
2.7423760382890703,2.744521866945426,2.743448952617248,0.0
2.744521866945426,2.7466676956017815,2.7455947812736037,0.0
2.7466676956017815,2.748813524258137,2.7477406099299593,0.0
2.748813524258137,2.7509593529144927,2.749886438586315,0.0
2.7509593529144927,2.7531051815708483,2.7520322672426705,0.0
2.7531051815708483,2.7552510102272034,2.754178095899026,0.0
2.7552510102272034,2.757396838883559,2.756323924555381,0.0
2.757396838883559,2.7595426675399146,2.758469753211737,0.0
2.7595426675399146,2.76168849619627,2.7606155818680924,0.0
2.76168849619627,2.763834324852626,2.762761410524448,0.0
2.763834324852626,2.7659801535089814,2.7649072391808036,0.0
2.7659801535089814,2.768125982165337,2.767053067837159,0.0
2.768125982165337,2.7702718108216926,2.769198896493515,0.0
2.7702718108216926,2.7724176394780478,2.77134472514987,0.0
2.7724176394780478,2.7745634681344034,2.7734905538062256,0.0
2.7745634681344034,2.776709296790759,2.775636382462581,0.0
2.776709296790759,2.7788551254471145,2.7777822111189368,0.0
2.7788551254471145,2.78100095410347,2.7799280397752923,0.0
2.78100095410347,2.7831467827598257,2.782073868431648,0.0
2.7831467827598257,2.7852926114161813,2.7842196970880035,0.0
2.7852926114161813,2.787438440072537,2.786365525744359,0.0
2.787438440072537,2.789584268728892,2.7885113544007147,0.0
2.789584268728892,2.7917300973852477,2.79065718305707,0.0
2.7917300973852477,2.7938759260416033,2.7928030117134255,0.0
2.7938759260416033,2.796021754697959,2.794948840369781,0.0
2.796021754697959,2.7981675833543145,2.7970946690261367,0.0
2.7981675833543145,2.80031341201067,2.7992404976824923,0.0
2.80031341201067,2.8024592406670257,2.801386326338848,0.0
2.8024592406670257,2.8046050693233813,2.8035321549952035,0.0
2.8046050693233813,2.8067508979797364,2.8056779836515586,0.0
2.8067508979797364,2.808896726636092,2.8078238123079142,0.0
2.808896726636092,2.8110425552924476,2.80996964096427,0.0
2.8110425552924476,2.813188383948803,2.8121154696206254,0.0
2.813188383948803,2.815334212605159,2.814261298276981,0.0
2.815334212605159,2.8174800412615144,2.8164071269333366,0.0
2.8174800412615144,2.81962586991787,2.818552955589692,0.0
2.81962586991787,2.821771698574225,2.820698784246048,0.0
2.821771698574225,2.8239175272305808,2.822844612902403,0.0
2.8239175272305808,2.8260633558869364,2.8249904415587586,0.0
2.8260633558869364,2.828209184543292,2.827136270215114,0.0
2.828209184543292,2.8303550131996476,2.8292820988714698,0.0
2.8303550131996476,2.832500841856003,2.8314279275278254,0.0
2.832500841856003,2.8346466705123587,2.833573756184181,0.0
2.8346466705123587,2.8367924991687143,2.8357195848405365,0.0
2.8367924991687143,2.8389383278250695,2.8378654134968917,0.0
2.8389383278250695,2.841084156481425,2.8400112421532473,0.0
2.841084156481425,2.8432299851377807,2.842157070809603,0.0
2.8432299851377807,2.8453758137941363,2.8443028994659585,0.0
2.8453758137941363,2.847521642450492,2.846448728122314,0.0
2.847521642450492,2.8496674711068475,2.8485945567786697,0.0
2.8496674711068475,2.851813299763203,2.8507403854350253,0.0
2.851813299763203,2.8539591284195587,2.852886214091381,0.0
2.8539591284195587,2.856104957075914,2.8550320427477365,0.0
2.856104957075914,2.8582507857322694,2.8571778714040916,0.0
2.8582507857322694,2.860396614388625,2.8593237000604472,0.0
2.860396614388625,2.8625424430449806,2.861469528716803,0.0
2.8625424430449806,2.864688271701336,2.8636153573731584,0.0
2.864688271701336,2.866834100357692,2.865761186029514,0.0
2.866834100357692,2.8689799290140474,2.8679070146858696,0.0
2.8689799290140474,2.871125757670403,2.870052843342225,0.0
2.871125757670403,2.873271586326758,2.8721986719985804,0.0
2.873271586326758,2.8754174149831138,2.874344500654936,0.0
2.8754174149831138,2.8775632436394694,2.8764903293112916,0.0
2.8775632436394694,2.879709072295825,2.878636157967647,0.0
2.879709072295825,2.8818549009521806,2.8807819866240028,0.0
2.8818549009521806,2.884000729608536,2.8829278152803584,0.0
2.884000729608536,2.8861465582648917,2.885073643936714,0.0
2.8861465582648917,2.888292386921247,2.8872194725930695,0.0
2.888292386921247,2.8904382155776025,2.8893653012494247,0.0
2.8904382155776025,2.892584044233958,2.8915111299057803,0.0
2.892584044233958,2.8947298728903137,2.893656958562136,0.0
2.8947298728903137,2.8968757015466693,2.8958027872184915,0.0
2.8968757015466693,2.899021530203025,2.897948615874847,0.0
2.899021530203025,2.9011673588593805,2.9000944445312027,0.0
2.9011673588593805,2.903313187515736,2.9022402731875583,0.0
2.903313187515736,2.9054590161720912,2.9043861018439134,0.0
2.9054590161720912,2.907604844828447,2.906531930500269,0.0
2.907604844828447,2.9097506734848024,2.9086777591566246,0.0
2.9097506734848024,2.911896502141158,2.9108235878129802,0.0
2.911896502141158,2.9140423307975136,2.912969416469336,0.0
2.9140423307975136,2.916188159453869,2.9151152451256914,0.0
2.916188159453869,2.918333988110225,2.917261073782047,0.0
2.918333988110225,2.9204798167665804,2.9194069024384026,0.0
2.9204798167665804,2.9226256454229356,2.921552731094758,0.0
2.9226256454229356,2.924771474079291,2.9236985597511134,0.0
2.924771474079291,2.9269173027356468,2.925844388407469,0.0
2.9269173027356468,2.9290631313920024,2.9279902170638246,0.0
2.9290631313920024,2.931208960048358,2.93013604572018,0.0
2.931208960048358,2.9333547887047136,2.9322818743765358,0.0
2.9333547887047136,2.935500617361069,2.9344277030328914,0.0
2.935500617361069,2.9376464460174248,2.936573531689247,0.0
2.9376464460174248,2.93979227467378,2.938719360345602,0.0
2.93979227467378,2.9419381033301355,2.9408651890019577,0.0
2.9419381033301355,2.944083931986491,2.9430110176583133,0.0
2.944083931986491,2.9462297606428467,2.945156846314669,0.0
2.9462297606428467,2.9483755892992023,2.9473026749710245,0.0
2.9483755892992023,2.950521417955558,2.94944850362738,0.0
2.950521417955558,2.9526672466119135,2.9515943322837357,0.0
2.9526672466119135,2.9548130752682686,2.9537401609400913,0.0
2.9548130752682686,2.9569589039246242,2.9558859895964464,0.0
2.9569589039246242,2.95910473258098,2.958031818252802,0.0
2.95910473258098,2.9612505612373354,2.9601776469091576,0.0
2.9612505612373354,2.963396389893691,2.9623234755655132,0.0
2.963396389893691,2.9655422185500466,2.964469304221869,0.0
2.9655422185500466,2.9676880472064022,2.9666151328782244,0.0
2.9676880472064022,2.969833875862758,2.96876096153458,0.0
2.969833875862758,2.971979704519113,2.970906790190935,0.0
2.971979704519113,2.9741255331754686,2.9730526188472908,0.0
2.9741255331754686,2.976271361831824,2.9751984475036464,0.0
2.976271361831824,2.9784171904881798,2.977344276160002,0.0
2.9784171904881798,2.9805630191445354,2.9794901048163576,0.0
2.9805630191445354,2.982708847800891,2.981635933472713,0.0
2.982708847800891,2.9848546764572466,2.9837817621290688,0.0
2.9848546764572466,2.987000505113602,2.9859275907854244,0.0
2.987000505113602,2.9891463337699573,2.98807341944178,0.0
2.9891463337699573,2.991292162426313,2.990219248098135,0.0
2.991292162426313,2.9934379910826685,2.9923650767544907,0.0
2.9934379910826685,2.995583819739024,2.9945109054108463,0.0
2.995583819739024,2.9977296483953797,2.996656734067202,0.0
2.9977296483953797,2.9998754770517353,2.9988025627235575,0.0
2.9998754770517353,3.002021305708091,3.000948391379913,0.0
3.002021305708091,3.0041671343644465,3.0030942200362687,0.0
3.0041671343644465,3.0063129630208016,3.005240048692624,0.0
3.0063129630208016,3.0084587916771572,3.0073858773489794,0.0
3.0084587916771572,3.010604620333513,3.009531706005335,0.0
3.010604620333513,3.0127504489898684,3.0116775346616906,0.0
3.0127504489898684,3.014896277646224,3.0138233633180462,0.0
3.014896277646224,3.0170421063025796,3.015969191974402,0.0
3.0170421063025796,3.0191879349589352,3.0181150206307574,0.0
3.0191879349589352,3.0213337636152904,3.020260849287113,0.0
3.0213337636152904,3.023479592271646,3.022406677943468,0.0
3.023479592271646,3.0256254209280016,3.0245525065998238,0.0
3.0256254209280016,3.027771249584357,3.0266983352561794,0.0
3.027771249584357,3.0299170782407128,3.028844163912535,0.0
3.0299170782407128,3.0320629068970684,3.0309899925688906,0.0
3.0320629068970684,3.034208735553424,3.033135821225246,0.0
3.034208735553424,3.0363545642097796,3.0352816498816018,0.0
3.0363545642097796,3.0385003928661347,3.037427478537957,0.0
3.0385003928661347,3.0406462215224903,3.0395733071943125,0.0
3.0406462215224903,3.042792050178846,3.041719135850668,0.0
3.042792050178846,3.0449378788352015,3.0438649645070237,0.0
3.0449378788352015,3.047083707491557,3.0460107931633793,0.0
3.047083707491557,3.0492295361479127,3.048156621819735,0.0
3.0492295361479127,3.0513753648042683,3.0503024504760905,0.0
3.0513753648042683,3.053521193460624,3.052448279132446,0.0
3.053521193460624,3.055667022116979,3.0545941077888017,0.0
3.055667022116979,3.0578128507733346,3.056739936445157,0.0
3.0578128507733346,3.0599586794296902,3.0588857651015124,0.0
3.0599586794296902,3.062104508086046,3.061031593757868,0.0
3.062104508086046,3.0642503367424014,3.0631774224142236,0.0
3.0642503367424014,3.066396165398757,3.0653232510705792,0.0
3.066396165398757,3.0685419940551126,3.067469079726935,0.0
3.0685419940551126,3.0706878227114682,3.0696149083832904,0.0
3.0706878227114682,3.0728336513678234,3.0717607370396456,0.0
3.0728336513678234,3.074979480024179,3.073906565696001,0.0
3.074979480024179,3.0771253086805346,3.076052394352357,0.0
3.0771253086805346,3.07927113733689,3.0781982230087124,0.0
3.07927113733689,3.0814169659932458,3.080344051665068,0.0
3.0814169659932458,3.0835627946496014,3.0824898803214236,0.0
3.0835627946496014,3.085708623305957,3.084635708977779,0.0
3.085708623305957,3.0878544519623126,3.0867815376341348,0.0
3.0878544519623126,3.0900002806186677,3.0889273662904904,0.0
3.0900002806186677,3.0921461092750233,3.0910731949468455,0.0
3.0921461092750233,3.094291937931379,3.093219023603201,0.0
3.094291937931379,3.0964377665877345,3.0953648522595567,0.0
3.0964377665877345,3.09858359524409,3.0975106809159123,0.0
3.09858359524409,3.1007294239004457,3.099656509572268,0.0
3.1007294239004457,3.1028752525568013,3.1018023382286235,0.0
3.1028752525568013,3.1050210812131565,3.1039481668849787,0.0
3.1050210812131565,3.107166909869512,3.1060939955413343,0.0
3.107166909869512,3.1093127385258676,3.10823982419769,0.0
3.1093127385258676,3.1114585671822232,3.1103856528540454,0.0
3.1114585671822232,3.113604395838579,3.112531481510401,0.0
3.113604395838579,3.1157502244949344,3.1146773101667566,0.0
3.1157502244949344,3.11789605315129,3.1168231388231122,0.0
3.11789605315129,3.1200418818076456,3.118968967479468,0.0
3.1200418818076456,3.122187710464001,3.1211147961358234,0.0
3.122187710464001,3.1243335391203564,3.1232606247921786,0.0
3.1243335391203564,3.126479367776712,3.125406453448534,0.0
3.126479367776712,3.1286251964330676,3.12755228210489,0.0
3.1286251964330676,3.130771025089423,3.1296981107612454,0.0
3.130771025089423,3.1329168537457788,3.131843939417601,0.0
3.1329168537457788,3.1350626824021344,3.1339897680739566,0.0
3.1350626824021344,3.13720851105849,3.136135596730312,0.0
3.13720851105849,3.139354339714845,3.1382814253866673,0.0
3.139354339714845,3.1415001683712007,3.140427254043023,0.0
3.1415001683712007,3.1436459970275563,3.1425730826993785,0.0
3.1436459970275563,3.145791825683912,3.144718911355734,0.00887336836566501
3.145791825683912,3.1479376543402675,3.1468647400120897,0.0
3.1479376543402675,3.150083482996623,3.1490105686684453,0.0
3.150083482996623,3.1522293116529787,3.151156397324801,0.0
3.1522293116529787,3.1543751403093343,3.1533022259811565,0.0
3.1543751403093343,3.1565209689656895,3.155448054637512,0.0
3.1565209689656895,3.158666797622045,3.1575938832938673,0.0
3.158666797622045,3.1608126262784006,3.159739711950223,0.0
3.1608126262784006,3.1629584549347562,3.1618855406065784,0.0
3.1629584549347562,3.165104283591112,3.164031369262934,0.0
3.165104283591112,3.1672501122474674,3.1661771979192896,0.0
3.1672501122474674,3.169395940903823,3.1683230265756452,0.0
3.169395940903823,3.171541769560178,3.1704688552320004,0.0
3.171541769560178,3.173687598216534,3.172614683888356,0.0
3.173687598216534,3.1758334268728894,3.1747605125447116,0.0
3.1758334268728894,3.177979255529245,3.176906341201067,0.0
3.177979255529245,3.1801250841856006,3.179052169857423,0.0
3.1801250841856006,3.182270912841956,3.1811979985137784,0.0
3.182270912841956,3.1844167414983118,3.183343827170134,0.0
3.1844167414983118,3.1865625701546674,3.1854896558264896,0.0
3.1865625701546674,3.1887083988110225,3.187635484482845,0.0
3.1887083988110225,3.190854227467378,3.1897813131392003,0.0
3.190854227467378,3.1930000561237337,3.191927141795556,0.0
3.1930000561237337,3.1951458847800893,3.1940729704519115,0.0
3.1951458847800893,3.197291713436445,3.196218799108267,0.0
3.197291713436445,3.1994375420928005,3.1983646277646227,0.0
3.1994375420928005,3.201583370749156,3.2005104564209783,0.0
3.201583370749156,3.2037291994055117,3.202656285077334,0.0
3.2037291994055117,3.205875028061867,3.204802113733689,0.0
3.205875028061867,3.2080208567182225,3.2069479423900447,0.0
3.2080208567182225,3.210166685374578,3.2090937710464003,0.0
3.210166685374578,3.2123125140309337,3.211239599702756,0.0
3.2123125140309337,3.2144583426872892,3.2133854283591115,0.0
3.2144583426872892,3.216604171343645,3.215531257015467,0.0
3.216604171343645,3.21875,3.2176770856718226,0.008873368365666847


==> result-data/pred_srbh_val_smol-bins.csv <==
bin_left,bin_right,bin_center,density
0.0204192232340574,0.022602444346994134,0.021510833790525766,0.061049747106382425
0.022602444346994134,0.02478566545993087,0.023694054903462502,0.008721392443768917
0.02478566545993087,0.026968886572867605,0.025877276016399237,0.03488556977507567
0.026968886572867605,0.02915210768580434,0.028060497129335973,0.13082088665653377
0.02915210768580434,0.031335328798741076,0.030243718242272708,0.41862683730090805
0.031335328798741076,0.03351854991167781,0.03242693935520945,1.4564725381094092
0.03351854991167781,0.03570177102461454,0.034610160468146176,2.860616721556214
0.03570177102461454,0.03788499213755128,0.03679338158108291,4.3519748294406755
0.03788499213755128,0.04006821325048801,0.038976602694019646,6.759079143920933
0.04006821325048801,0.04225143436342475,0.04115982380695638,10.517999287185281
0.04225143436342475,0.04443465547636148,0.04334304491989312,10.805805237829723
0.04443465547636148,0.04661787658929822,0.045526266032829846,13.70130752916097
0.04661787658929822,0.04880109770223495,0.04770948714576659,14.433904494437558
0.04880109770223495,0.05098431881517169,0.04989270825870332,15.916541209878275
0.05098431881517169,0.05316753992810842,0.05207592937164006,21.663938830321992
0.05316753992810842,0.05535076104104516,0.05425915048457679,24.341406310559048
0.05535076104104516,0.057533982153981894,0.05644237159751353,27.3851722734344
0.057533982153981894,0.05971720326691863,0.05862559271045026,29.321321395951102
0.05971720326691863,0.061900424379855365,0.060808813823387,26.556639991276352
0.061900424379855365,0.06408364549279211,0.06299203493632374,28.40557518935527
0.06408364549279211,0.06626686660572884,0.06517525604926047,21.76859553964729
0.06626686660572884,0.06845008771866556,0.0673584771621972,21.716267184984673
0.06845008771866556,0.0706333088316023,0.06954169827513393,18.742272361659342
0.0706333088316023,0.07281652994453904,0.07172491938807067,18.227710207477095
0.07281652994453904,0.07499975105747578,0.07390814050100741,13.064645880765797
0.07499975105747578,0.0771829721704125,0.07609136161394414,14.686824875306904
0.0771829721704125,0.07936619328334923,0.07827458272688087,10.517999287185349
0.07936619328334923,0.08154941439628598,0.0804578038398176,9.078969533963415
0.08154941439628598,0.08373263550922272,0.08264102495275436,7.177705981221796
0.08373263550922272,0.08591585662215945,0.08482424606569108,9.026641179300858
0.08591585662215945,0.08809907773509619,0.08700746717862781,6.384059268838827
0.08809907773509619,0.09028229884803292,0.08919068829156455,6.8724572456899296
0.09028229884803292,0.09246551996096965,0.09137390940450128,5.424706100024284
0.09246551996096965,0.09464874107390639,0.09355713051743803,4.290925082334294
0.09464874107390639,0.09683196218684312,0.09574035163037475,4.735716096966537
0.09683196218684312,0.09901518329977986,0.09792357274331148,3.854855460145849
0.09901518329977986,0.10119840441271659,0.10010679385624822,3.540885332170192
0.10119840441271659,0.10338162552565333,0.10229001496918497,3.3228505210759467
0.10338162552565333,0.10556484663859006,0.1044732360821217,3.2443579890820478
0.10556484663859006,0.1077480677515268,0.10665645719505842,2.6687460877932803
0.1077480677515268,0.10993128886446353,0.10883967830799517,2.4855968464741496
0.10993128886446353,0.11211450997740027,0.11102289942093191,1.979756084735538
0.11211450997740027,0.114297731090337,0.11320612053386864,1.770442666085096
0.114297731090337,0.11648095220327374,0.11538934164680537,1.6309003869847822
0.11648095220327374,0.11866417331621047,0.11757256275974211,1.8576565905227853
0.11866417331621047,0.12084739442914721,0.11975578387267885,1.2820446892340267
0.12084739442914721,0.12303061554208394,0.12193900498561558,1.447751145665645
0.12303061554208394,0.12521383665502067,0.12412222609855231,0.9157462065957392
0.12521383665502067,0.1273970577679574,0.12630544721148904,0.8895820292644324
0.1273970577679574,0.12958027888089413,0.12848866832442576,1.3692586136717244
0.12958027888089413,0.13176349999383088,0.13067188943736252,0.680268610613969
0.13176349999383088,0.1339467211067676,0.13285511055029925,0.8808606368206635
0.1339467211067676,0.13612994221970437,0.13503833166323598,0.5058407617385924
0.13612994221970437,0.1383131633326411,0.13722155277617273,0.5930546861762883
0.1383131633326411,0.14049638444557783,0.13940477388910946,0.5145621541823678
0.14049638444557783,0.14267960555851456,0.1415879950020462,0.9244675990395083
0.14267960555851456,0.14486282667145128,0.14377121611498292,0.479676584407292
0.14486282667145128,0.14704604778438804,0.14595443722791968,0.5145621541823612
0.14704604778438804,0.14922926889732477,0.1481376583408564,0.4186268373009094
0.14922926889732477,0.1514124900102615,0.15032087945379313,0.23547759598176152
0.1514124900102615,0.15359571112319823,0.15250410056672986,0.5668905088449815
0.15359571112319823,0.15577893223613498,0.1546873216796666,0.2267562035379897
0.15577893223613498,0.1579621533490717,0.15687054279260335,0.2529203808692994
0.1579621533490717,0.16014537446200844,0.15905376390554007,0.20059202620668576
0.16014537446200844,0.16232859557494517,0.1612369850184768,0.16570645643160997
0.16232859557494517,0.1645118166878819,0.16342020613141353,0.23547759598176152
0.1645118166878819,0.16669503780081865,0.1656034272443503,0.20059202620668318
0.16669503780081865,0.16887825891375538,0.16778664835728702,0.23547759598176152
0.16887825891375538,0.1710614800266921,0.16996986947022374,0.1744278488753789
0.1710614800266921,0.17324470113962884,0.17215309058316047,0.0959353168814584
0.17324470113962884,0.1754279222525656,0.1743363116960972,0.11337810176899485
0.1754279222525656,0.17761114336550232,0.17651953280903396,0.0784925319939205
0.17761114336550232,0.17979436447843905,0.1787027539219707,0.12209949421276524
0.17979436447843905,0.18197758559137578,0.18088597503490741,0.06977113955015156
0.18197758559137578,0.18416080670431254,0.18306919614784417,0.05232835466261301
0.18416080670431254,0.18634402781724926,0.1852524172607809,0.05232835466261367
0.18634402781724926,0.188527248930186,0.18743563837371763,0.06977113955015156
0.188527248930186,0.19071047004312272,0.18961885948665436,0.0784925319939205
0.19071047004312272,0.19289369115605948,0.19180208059959108,0.08721392443768834
0.19289369115605948,0.1950769122689962,0.19398530171252784,0.0959353168814584
0.1950769122689962,0.19726013338193293,0.19616852282546457,0.05232835466261367
0.19726013338193293,0.19944335449486966,0.1983517439384013,0.0784925319939205
0.19944335449486966,0.2016265756078064,0.20053496505133803,0.06977113955015156
0.2016265756078064,0.20380979672074315,0.20271818616427478,0.017442784887537668
0.20380979672074315,0.20599301783367988,0.2049014072772115,0.06104974710638262
0.20599301783367988,0.2081762389466166,0.20708462839014824,0.06977113955015156
0.2081762389466166,0.21035946005955333,0.20926784950308497,0.03488556977507578
0.21035946005955333,0.2125426811724901,0.2114510706160217,0.09593531688145718
0.2125426811724901,0.21472590228542682,0.21363429172895845,0.06104974710638262
0.21472590228542682,0.21690912339836355,0.21581751284189518,0.11337810176899629
0.21690912339836355,0.21909234451130027,0.2180007339548319,0.043606962218844726
0.21909234451130027,0.22127556562423703,0.22018395506776867,0.09593531688145718
0.22127556562423703,0.22345878673717376,0.2223671761807054,0.05232835466261367
0.22345878673717376,0.2256420078501105,0.22455039729364212,0.08721392443768945
0.2256420078501105,0.22782522896304722,0.22673361840657885,0.06104974710638262
0.22782522896304722,0.23000845007598394,0.22891683951951558,0.026164177331306836
0.23000845007598394,0.2321916711889207,0.2311000606324523,0.04360696221884417
0.2321916711889207,0.23437489230185743,0.23328328174538907,0.026164177331306836
0.23437489230185743,0.23655811341479416,0.2354665028583258,0.10465670932522735
0.23655811341479416,0.2387413345277309,0.23764972397126252,0.03488556977507578
0.2387413345277309,0.24092455564066764,0.23983294508419928,0.026164177331306503
0.24092455564066764,0.24310777675360437,0.242016166197136,0.06977113955015156
0.24310777675360437,0.2452909978665411,0.24419938731007274,0.043606962218844726
0.2452909978665411,0.24747421897947783,0.24638260842300946,0.01744278488753789
0.24747421897947783,0.24965744009241458,0.2485658295359462,0.04360696221884417
0.24965744009241458,0.2518406612053513,0.250749050648883,0.008721392443768945
0.2518406612053513,0.25402388231828804,0.25293227176181965,0.026164177331306836
0.25402388231828804,0.25620710343122477,0.25511549287475643,0.01744278488753789
0.25620710343122477,0.25839032454416155,0.25729871398769316,0.02616417733130617
0.25839032454416155,0.2605735456570982,0.2594819351006299,0.026164177331307503
0.2605735456570982,0.262756766770035,0.2616651562135666,0.04360696221884362
0.262756766770035,0.2649399878829717,0.26384837732650335,0.008721392443769167
0.2649399878829717,0.26712320899590847,0.2660315984394401,0.01744278488753745
0.26712320899590847,0.2693064301088452,0.2682148195523768,0.008721392443768945
0.2693064301088452,0.2714896512217819,0.2703980406653136,0.008721392443768945
0.2714896512217819,0.2736728723347187,0.2725812617782503,0.0
0.2736728723347187,0.2758560934476554,0.27476448289118705,0.0
0.2758560934476554,0.27803931456059217,0.2769477040041238,0.01744278488753745
0.27803931456059217,0.28022253567352884,0.2791309251170605,0.008721392443769167
0.28022253567352884,0.2824057567864656,0.28131414622999723,0.008721392443768725
0.2824057567864656,0.2845889778994023,0.28349736734293396,0.017442784887538334
0.2845889778994023,0.2867721990123391,0.2856805884558707,0.0
0.2867721990123391,0.28895542012527575,0.2878638095688074,0.0
0.28895542012527575,0.29113864123821254,0.29004703068174414,0.008721392443768725
0.29113864123821254,0.2933218623511493,0.29223025179468093,0.02616417733130617
0.2933218623511493,0.295505083464086,0.29441347290761766,0.008721392443769167
0.295505083464086,0.2976883045770228,0.2965966940205544,0.008721392443768725
0.2976883045770228,0.29987152568995945,0.2987799151334911,0.008721392443769167
0.29987152568995945,0.30205474680289623,0.30096313624642784,0.01744278488753745
0.30205474680289623,0.3042379679158329,0.30314635735936457,0.008721392443769167
0.3042379679158329,0.3064211890287697,0.3053295784723013,0.02616417733130617
0.3064211890287697,0.30860441014170636,0.30751279958523803,0.0
0.30860441014170636,0.31078763125464315,0.30969602069817476,0.0
0.31078763125464315,0.31297085236757993,0.31187924181111154,0.0
0.31297085236757993,0.3151540734805166,0.31406246292404827,0.0
0.3151540734805166,0.3173372945934534,0.316245684036985,0.02616417733130617
0.3173372945934534,0.31952051570639006,0.3184289051499217,0.008721392443769167
0.31952051570639006,0.32170373681932685,0.32061212626285845,0.0
0.32170373681932685,0.3238869579322635,0.3227953473757952,0.0
0.3238869579322635,0.3260701790452003,0.3249785684887319,0.008721392443768725
0.3260701790452003,0.3282534001581371,0.3271617896016687,0.01744278488753745
0.3282534001581371,0.33043662127107376,0.3293450107146054,0.008721392443769167
0.33043662127107376,0.33261984238401054,0.33152823182754215,0.01744278488753745
0.33261984238401054,0.3348030634969472,0.3337114529404789,0.017442784887538334
0.3348030634969472,0.336986284609884,0.3358946740534156,0.01744278488753745
0.336986284609884,0.3391695057228207,0.33807789516635234,0.0
0.3391695057228207,0.34135272683575746,0.34026111627928907,0.01744278488753745
0.34135272683575746,0.34353594794869413,0.3424443373922258,0.026164177331307503
0.34353594794869413,0.3457191690616309,0.3446275585051625,0.01744278488753745
0.3457191690616309,0.3479023901745677,0.3468107796180993,0.01744278488753745
0.3479023901745677,0.3500856112875044,0.34899400073103604,0.008721392443769167
0.3500856112875044,0.35226883240044116,0.35117722184397276,0.01744278488753745
0.35226883240044116,0.35445205351337783,0.3533604429569095,0.0
0.35445205351337783,0.3566352746263146,0.3555436640698462,0.0
0.3566352746263146,0.3588184957392513,0.35772688518278295,0.0
0.3588184957392513,0.36100171685218807,0.3599101062957197,0.01744278488753745
0.36100171685218807,0.36318493796512474,0.3620933274086564,0.008721392443769167
0.36318493796512474,0.3653681590780615,0.36427654852159314,0.0
0.3653681590780615,0.3675513801909983,0.3664597696345299,0.01744278488753745
0.3675513801909983,0.369734601303935,0.36864299074746665,0.0
0.369734601303935,0.37191782241687177,0.3708262118604034,0.01744278488753745
0.37191782241687177,0.37410104352980844,0.3730094329733401,0.008721392443769167
0.37410104352980844,0.3762842646427452,0.37519265408627683,0.01744278488753745
0.3762842646427452,0.3784674857556819,0.37737587519921356,0.017442784887538334
0.3784674857556819,0.3806507068686187,0.3795590963121503,0.008721392443768725
0.3806507068686187,0.38283392798155536,0.381742317425087,0.026164177331307503
0.38283392798155536,0.38501714909449214,0.38392553853802375,0.0
0.38501714909449214,0.3872003702074289,0.38610875965096053,0.01744278488753745
0.3872003702074289,0.3893835913203656,0.38829198076389726,0.017442784887538334
0.3893835913203656,0.3915668124333024,0.390475201876834,0.0
0.3915668124333024,0.39375003354623905,0.3926584229897707,0.0
0.39375003354623905,0.39593325465917584,0.39484164410270745,0.01744278488753745
0.39593325465917584,0.3981164757721125,0.3970248652156442,0.008721392443769167
0.3981164757721125,0.4002996968850493,0.3992080863285809,0.008721392443768725
0.4002996968850493,0.4024829179979861,0.4013913074415177,0.008721392443768725
0.4024829179979861,0.40466613911092275,0.4035745285544544,0.0
0.40466613911092275,0.40684936022385954,0.40575774966739114,0.0
0.40684936022385954,0.4090325813367962,0.40794097078032787,0.0
0.4090325813367962,0.411215802449733,0.4101241918932646,0.0
0.411215802449733,0.41339902356266967,0.41230741300620133,0.0
0.41339902356266967,0.41558224467560645,0.41449063411913806,0.0
0.41558224467560645,0.4177654657885431,0.4166738552320748,0.0
0.4177654657885431,0.4199486869014799,0.4188570763450115,0.008721392443768725
0.4199486869014799,0.4221319080144167,0.4210402974579483,0.008721392443768725
0.4221319080144167,0.42431512912735336,0.423223518570885,0.017442784887538334
0.42431512912735336,0.42649835024029015,0.42540673968382176,0.0
0.42649835024029015,0.4286815713532268,0.4275899607967585,0.017442784887538334
0.4286815713532268,0.4308647924661636,0.4297731819096952,0.0
0.4308647924661636,0.4330480135791003,0.43195640302263194,0.0
0.4330480135791003,0.43523123469203706,0.43413962413556867,0.008721392443768725
0.43523123469203706,0.43741445580497373,0.4363228452485054,0.008721392443769167
0.43741445580497373,0.4395976769179105,0.4385060663614421,0.008721392443768725
0.4395976769179105,0.4417808980308473,0.4406892874743789,0.008721392443768725
0.4417808980308473,0.443964119143784,0.44287250858731564,0.0
0.443964119143784,0.44614734025672076,0.44505572970025237,0.008721392443768725
0.44614734025672076,0.44833056136965743,0.4472389508131891,0.0
0.44833056136965743,0.4505137824825942,0.4494221719261258,0.0
0.4505137824825942,0.4526970035955309,0.45160539303906255,0.0
0.4526970035955309,0.4548802247084677,0.4537886141519993,0.0
0.4548802247084677,0.45706344582140435,0.455971835264936,0.008721392443769167
0.45706344582140435,0.45924666693434113,0.45815505637787274,0.008721392443768725
0.45924666693434113,0.4614298880472779,0.4603382774908095,0.0
0.4614298880472779,0.4636131091602146,0.46252149860374625,0.0
0.4636131091602146,0.46579633027315137,0.464704719716683,0.0
0.46579633027315137,0.46797955138608804,0.4668879408296197,0.008721392443769167
0.46797955138608804,0.47016277249902483,0.46907116194255644,0.008721392443768725
0.47016277249902483,0.4723459936119615,0.47125438305549316,0.008721392443769167
0.4723459936119615,0.4745292147248983,0.4734376041684299,0.0
0.4745292147248983,0.47671243583783496,0.4756208252813666,0.0
0.47671243583783496,0.47889565695077174,0.47780404639430335,0.0
0.47889565695077174,0.4810788780637085,0.47998726750724013,0.0
0.4810788780637085,0.4832620991766452,0.48217048862017686,0.008721392443769167
0.4832620991766452,0.485445320289582,0.4843537097331136,0.0
0.485445320289582,0.48762854140251866,0.4865369308460503,0.008721392443769167
0.48762854140251866,0.48981176251545544,0.48872015195898705,0.0
0.48981176251545544,0.4919949836283921,0.4909033730719238,0.008721392443769167
0.4919949836283921,0.4941782047413289,0.4930865941848605,0.008721392443768725
0.4941782047413289,0.4963614258542657,0.4952698152977973,0.01744278488753745
0.4963614258542657,0.49854464696720235,0.497453036410734,0.008721392443769167
0.49854464696720235,0.5007278680801391,0.49963625752367075,0.0
0.5007278680801391,0.5029110891930758,0.5018194786366075,0.008721392443769167
0.5029110891930758,0.5050943103060126,0.5040026997495441,0.0
0.5050943103060126,0.5072775314189493,0.5061859208624809,0.017442784887538334
0.5072775314189493,0.509460752531886,0.5083691419754177,0.0
0.509460752531886,0.5116439736448227,0.5105523630883544,0.008721392443769167
0.5116439736448227,0.5138271947577595,0.5127355842012911,0.02616417733130617
0.5138271947577595,0.5160104158706963,0.514918805314228,0.0
0.5160104158706963,0.518193636983633,0.5171020264271646,0.0
0.518193636983633,0.5203768580965697,0.5192852475401013,0.008721392443768725
0.5203768580965697,0.5225600792095064,0.5214684686530381,0.0
0.5225600792095064,0.5247433003224432,0.5236516897659749,0.008721392443768725
0.5247433003224432,0.52692652143538,0.5258349108789115,0.0
0.52692652143538,0.5291097425483167,0.5280181319918483,0.0
0.5291097425483167,0.5312929636612534,0.5302013531047851,0.0
0.5312929636612534,0.5334761847741901,0.5323845742177218,0.008721392443769167
0.5334761847741901,0.5356594058871269,0.5345677953306585,0.0
0.5356594058871269,0.5378426270000636,0.5367510164435952,0.026164177331307503
0.5378426270000636,0.5400258481130004,0.538934237556532,0.0
0.5400258481130004,0.5422090692259371,0.5411174586694687,0.0
0.5422090692259371,0.5443922903388738,0.5433006797824055,0.017442784887538334
0.5443922903388738,0.5465755114518106,0.5454839008953423,0.02616417733130617
0.5465755114518106,0.5487587325647473,0.5476671220082789,0.0
0.5487587325647473,0.5509419536776841,0.5498503431212156,0.008721392443768725
0.5509419536776841,0.5531251747906207,0.5520335642341524,0.0
0.5531251747906207,0.5553083959035575,0.5542167853470892,0.02616417733130617
0.5553083959035575,0.5574916170164942,0.5564000064600259,0.008721392443769167
0.5574916170164942,0.559674838129431,0.5585832275729625,0.0
0.559674838129431,0.5618580592423678,0.5607664486858994,0.008721392443768725
0.5618580592423678,0.5640412803553044,0.5629496697988361,0.008721392443769167
0.5640412803553044,0.5662245014682412,0.5651328909117728,0.0
0.5662245014682412,0.5684077225811779,0.5673161120247096,0.008721392443769167
0.5684077225811779,0.5705909436941147,0.5694993331376463,0.01744278488753745
0.5705909436941147,0.5727741648070513,0.571682554250583,0.03488556977507667
0.5727741648070513,0.5749573859199881,0.5738657753635197,0.008721392443768725
0.5749573859199881,0.5771406070329248,0.5760489964764565,0.008721392443769167
0.5771406070329248,0.5793238281458616,0.5782322175893932,0.01744278488753745
0.5793238281458616,0.5815070492587984,0.5804154387023299,0.02616417733130617
0.5815070492587984,0.583690270371735,0.5825986598152667,0.0
0.583690270371735,0.5858734914846718,0.5847818809282035,0.008721392443768725
0.5858734914846718,0.5880567125976085,0.5869651020411402,0.008721392443769167
0.5880567125976085,0.5902399337105453,0.5891483231540768,0.0
0.5902399337105453,0.592423154823482,0.5913315442670136,0.03488556977507667
0.592423154823482,0.5946063759364187,0.5935147653799504,0.008721392443768725
0.5946063759364187,0.5967895970493554,0.5956979864928871,0.008721392443769167
0.5967895970493554,0.5989728181622922,0.5978812076058238,0.01744278488753745
0.5989728181622922,0.601156039275229,0.6000644287187606,0.008721392443768725
0.601156039275229,0.6033392603881657,0.6022476498316973,0.017442784887538334
0.6033392603881657,0.6055224815011024,0.604430870944634,0.061049747106381065
0.6055224815011024,0.6077057026140391,0.6066140920575708,0.017442784887538334
0.6077057026140391,0.6098889237269759,0.6087973131705076,0.0
0.6098889237269759,0.6120721448399126,0.6109805342834442,0.017442784887538334
0.6120721448399126,0.6142553659528494,0.6131637553963809,0.0
0.6142553659528494,0.616438587065786,0.6153469765093177,0.017442784887538334
0.616438587065786,0.6186218081787228,0.6175301976222545,0.008721392443768725
0.6186218081787228,0.6208050292916596,0.6197134187351911,0.008721392443768725
0.6208050292916596,0.6229882504045963,0.6218966398481279,0.017442784887538334
0.6229882504045963,0.625171471517533,0.6240798609610647,0.008721392443768725
0.625171471517533,0.6273546926304697,0.6262630820740014,0.017442784887538334
0.6273546926304697,0.6295379137434065,0.6284463031869381,0.0348855697750749
0.6295379137434065,0.6317211348563432,0.6306295242998748,0.008721392443769167
0.6317211348563432,0.63390435596928,0.6328127454128116,0.01744278488753745
0.63390435596928,0.6360875770822167,0.6349959665257483,0.01744278488753745
0.6360875770822167,0.6382707981951534,0.6371791876386851,0.017442784887538334
0.6382707981951534,0.6404540193080902,0.6393624087516219,0.01744278488753745
0.6404540193080902,0.6426372404210269,0.6415456298645585,0.008721392443769167
0.6426372404210269,0.6448204615339637,0.6437288509774952,0.008721392443768725
0.6448204615339637,0.6470036826469003,0.645912072090432,0.008721392443769167
0.6470036826469003,0.6491869037598371,0.6480952932033688,0.0348855697750749
0.6491869037598371,0.6513701248727738,0.6502785143163055,0.0
0.6513701248727738,0.6535533459857106,0.6524617354292421,0.0
0.6535533459857106,0.6557365670986474,0.654644956542179,0.0
0.6557365670986474,0.657919788211584,0.6568281776551157,0.0
0.657919788211584,0.6601030093245208,0.6590113987680524,0.0
0.6601030093245208,0.6622862304374575,0.6611946198809892,0.017442784887538334
0.6622862304374575,0.6644694515503943,0.6633778409939259,0.0
0.6644694515503943,0.666652672663331,0.6655610621068626,0.0
0.666652672663331,0.6688358937762677,0.6677442832197993,0.0
0.6688358937762677,0.6710191148892044,0.6699275043327361,0.008721392443769167
0.6710191148892044,0.6732023360021412,0.6721107254456729,0.0
0.6732023360021412,0.675385557115078,0.6742939465586095,0.0
0.675385557115078,0.6775687782280146,0.6764771676715463,0.008721392443769167
0.6775687782280146,0.6797519993409514,0.6786603887844831,0.008721392443768725
0.6797519993409514,0.6819352204538881,0.6808436098974198,0.0
0.6819352204538881,0.6841184415668249,0.6830268310103564,0.008721392443768725
0.6841184415668249,0.6863016626797616,0.6852100521232932,0.0
0.6863016626797616,0.6884848837926983,0.68739327323623,0.008721392443768725
0.6884848837926983,0.690668104905635,0.6895764943491667,0.0
0.690668104905635,0.6928513260185718,0.6917597154621034,0.0
0.6928513260185718,0.6950345471315086,0.6939429365750402,0.0
0.6950345471315086,0.6972177682444453,0.6961261576879769,0.008721392443769167
0.6972177682444453,0.699400989357382,0.6983093788009136,0.0
0.699400989357382,0.7015842104703187,0.7004925999138504,0.0
0.7015842104703187,0.7037674315832555,0.7026758210267872,0.008721392443768725
0.7037674315832555,0.7059506526961922,0.7048590421397238,0.008721392443769167
0.7059506526961922,0.708133873809129,0.7070422632526605,0.0
0.708133873809129,0.7103170949220657,0.7092254843655974,0.0
0.7103170949220657,0.7125003160350024,0.7114087054785341,0.0
0.7125003160350024,0.7146835371479392,0.7135919265914707,0.0
0.7146835371479392,0.7168667582608759,0.7157751477044075,0.03488556977507667
0.7168667582608759,0.7190499793738127,0.7179583688173443,0.008721392443768725
0.7190499793738127,0.7212332004867493,0.720141589930281,0.0
0.7212332004867493,0.7234164215996861,0.7223248110432177,0.008721392443768725
0.7234164215996861,0.7255996427126228,0.7245080321561544,0.008721392443769167
0.7255996427126228,0.7277828638255596,0.7266912532690912,0.008721392443768725
0.7277828638255596,0.7299660849384964,0.7288744743820279,0.0
0.7299660849384964,0.732149306051433,0.7310576954949647,0.0
0.732149306051433,0.7343325271643698,0.7332409166079015,0.0
0.7343325271643698,0.7365157482773065,0.7354241377208381,0.0
0.7365157482773065,0.7386989693902433,0.7376073588337748,0.0
0.7386989693902433,0.7408821905031799,0.7397905799467116,0.017442784887538334
0.7408821905031799,0.7430654116161167,0.7419738010596484,0.008721392443768725
0.7430654116161167,0.7452486327290534,0.7441570221725851,0.008721392443769167
0.7452486327290534,0.7474318538419902,0.7463402432855217,0.008721392443768725
0.7474318538419902,0.749615074954927,0.7485234643984586,0.0
0.749615074954927,0.7517982960678636,0.7507066855113953,0.0
0.7517982960678636,0.7539815171808004,0.752889906624332,0.008721392443768725
0.7539815171808004,0.7561647382937371,0.7550731277372688,0.008721392443769167
0.7561647382937371,0.7583479594066739,0.7572563488502055,0.0
0.7583479594066739,0.7605311805196106,0.7594395699631422,0.0
0.7605311805196106,0.7627144016325473,0.7616227910760789,0.008721392443768725
0.7627144016325473,0.764897622745484,0.7638060121890157,0.0
0.764897622745484,0.7670808438584208,0.7659892333019525,0.008721392443768725
0.7670808438584208,0.7692640649713576,0.7681724544148891,0.0
0.7692640649713576,0.7714472860842942,0.7703556755278259,0.0
0.7714472860842942,0.773630507197231,0.7725388966407627,0.0
0.773630507197231,0.7758137283101677,0.7747221177536994,0.0
0.7758137283101677,0.7779969494231045,0.776905338866636,0.0
0.7779969494231045,0.7801801705360412,0.7790885599795728,0.0
0.7801801705360412,0.782363391648978,0.7812717810925096,0.0
0.782363391648978,0.7845466127619147,0.7834550022054463,0.008721392443768725
0.7845466127619147,0.7867298338748514,0.7856382233183831,0.0
0.7867298338748514,0.7889130549877882,0.7878214444313199,0.0
0.7889130549877882,0.7910962761007249,0.7900046655442565,0.0
0.7910962761007249,0.7932794972136616,0.7921878866571932,0.008721392443768725
0.7932794972136616,0.7954627183265983,0.79437110777013,0.008721392443769167
0.7954627183265983,0.7976459394395351,0.7965543288830668,0.0
0.7976459394395351,0.7998291605524718,0.7987375499960034,0.0
0.7998291605524718,0.8020123816654086,0.8009207711089401,0.008721392443768725
0.8020123816654086,0.8041956027783453,0.803103992221877,0.008721392443768725
0.8041956027783453,0.806378823891282,0.8052872133348137,0.008721392443769167
0.806378823891282,0.8085620450042188,0.8074704344477504,0.04360696221884362
0.8085620450042188,0.8107452661171555,0.8096536555606871,0.008721392443769167
0.8107452661171555,0.8129284872300923,0.8118368766736239,0.01744278488753745
0.8129284872300923,0.8151117083430289,0.8140200977865606,0.008721392443769167
0.8151117083430289,0.8172949294559657,0.8162033188994973,0.01744278488753745
0.8172949294559657,0.8194781505689024,0.818386540012434,0.008721392443769167
0.8194781505689024,0.8216613716818392,0.8205697611253708,0.01744278488753745
0.8216613716818392,0.823844592794776,0.8227529822383075,0.0
0.823844592794776,0.8260278139077126,0.8249362033512443,0.017442784887538334
0.8260278139077126,0.8282110350206494,0.8271194244641811,0.008721392443768725
0.8282110350206494,0.8303942561335861,0.8293026455771177,0.026164177331307503
0.8303942561335861,0.8325774772465229,0.8314858666900544,0.0
0.8325774772465229,0.8347606983594595,0.8336690878029912,0.043606962218845836
0.8347606983594595,0.8369439194723963,0.835852308915928,0.02616417733130617
0.8369439194723963,0.839127140585333,0.8380355300288647,0.0
0.839127140585333,0.8413103616982698,0.8402187511418013,0.02616417733130617
0.8413103616982698,0.8434935828112066,0.8424019722547382,0.01744278488753745
0.8434935828112066,0.8456768039241432,0.8445851933676749,0.017442784887538334
0.8456768039241432,0.84786002503708,0.8467684144806116,0.01744278488753745
0.84786002503708,0.8500432461500167,0.8489516355935484,0.043606962218845836
0.8500432461500167,0.8522264672629535,0.8511348567064851,0.01744278488753745
0.8522264672629535,0.8544096883758902,0.8533180778194218,0.017442784887538334
0.8544096883758902,0.8565929094888269,0.8555012989323585,0.0
0.8565929094888269,0.8587761306017636,0.8576845200452953,0.017442784887538334
0.8587761306017636,0.8609593517147004,0.8598677411582321,0.008721392443768725
0.8609593517147004,0.8631425728276372,0.8620509622711687,0.008721392443768725
0.8631425728276372,0.8653257939405739,0.8642341833841055,0.043606962218845836
0.8653257939405739,0.8675090150535106,0.8664174044970423,0.02616417733130617
0.8675090150535106,0.8696922361664473,0.868600625609979,0.008721392443769167
0.8696922361664473,0.8718754572793841,0.8707838467229156,0.008721392443768725
0.8718754572793841,0.8740586783923208,0.8729670678358524,0.0
0.8740586783923208,0.8762418995052575,0.8751502889487892,0.0
0.8762418995052575,0.8784251206181943,0.8773335100617259,0.01744278488753745
0.8784251206181943,0.880608341731131,0.8795167311746627,0.017442784887538334
0.880608341731131,0.8827915628440678,0.8816999522875995,0.0
0.8827915628440678,0.8849747839570045,0.8838831734005361,0.043606962218845836
0.8849747839570045,0.8871580050699412,0.8860663945134728,0.01744278488753745
0.8871580050699412,0.8893412261828779,0.8882496156264096,0.017442784887538334
0.8893412261828779,0.8915244472958147,0.8904328367393464,0.04360696221884362
0.8915244472958147,0.8937076684087514,0.892616057852283,0.017442784887538334
0.8937076684087514,0.8958908895216882,0.8947992789652197,0.01744278488753745
0.8958908895216882,0.898074110634625,0.8969825000781566,0.0
0.898074110634625,0.9002573317475616,0.8991657211910933,0.017442784887538334
0.9002573317475616,0.9024405528604984,0.90134894230403,0.008721392443768725
0.9024405528604984,0.9046237739734351,0.9035321634169667,0.026164177331307503
0.9046237739734351,0.9068069950863719,0.9057153845299035,0.05232835466261234
0.9068069950863719,0.9089902161993085,0.9078986056428402,0.043606962218845836
0.9089902161993085,0.9111734373122453,0.9100818267557769,0.04360696221884362
0.9111734373122453,0.913356658425182,0.9122650478687137,0.052328354662615005
0.913356658425182,0.9155398795381188,0.9144482689816504,0.008721392443768725
0.9155398795381188,0.9177231006510556,0.9166314900945871,0.01744278488753745
0.9177231006510556,0.9199063217639922,0.9188147112075239,0.026164177331307503
0.9199063217639922,0.922089542876929,0.9209979323204607,0.0348855697750749
0.922089542876929,0.9242727639898657,0.9231811534333974,0.026164177331307503
0.9242727639898657,0.9264559851028025,0.925364374546334,0.0348855697750749
0.9264559851028025,0.9286392062157391,0.9275475956592708,0.043606962218845836
0.9286392062157391,0.9308224273286759,0.9297308167722076,0.0348855697750749
0.9308224273286759,0.9330056484416126,0.9319140378851443,0.052328354662615005
0.9330056484416126,0.9351888695545494,0.9340972589980809,0.04360696221884362
0.9351888695545494,0.9373720906674862,0.9362804801110178,0.01744278488753745
0.9373720906674862,0.9395553117804228,0.9384637012239545,0.03488556977507667
0.9395553117804228,0.9417385328933596,0.9406469223368912,0.04360696221884362
0.9417385328933596,0.9439217540062963,0.942830143449828,0.06977113955015334
0.9439217540062963,0.9461049751192331,0.9450133645627647,0.02616417733130617
0.9461049751192331,0.9482881962321698,0.9471965856757014,0.043606962218845836
0.9482881962321698,0.9504714173451065,0.9493798067886381,0.01744278488753745
0.9504714173451065,0.9526546384580433,0.951563027901575,0.01744278488753745
0.9526546384580433,0.95483785957098,0.9537462490145117,0.03488556977507667
0.95483785957098,0.9570210806839168,0.9559294701274483,0.01744278488753745
0.9570210806839168,0.9592043017968535,0.9581126912403851,0.017442784887538334
0.9592043017968535,0.9613875229097902,0.9602959123533219,0.061049747106381065
0.9613875229097902,0.9635707440227269,0.9624791334662586,0.026164177331307503
0.9635707440227269,0.9657539651356637,0.9646623545791952,0.0348855697750749
0.9657539651356637,0.9679371862486004,0.966845575692132,0.043606962218845836
0.9679371862486004,0.9701204073615372,0.9690287968050688,0.061049747106381065
0.9701204073615372,0.9723036284744739,0.9712120179180055,0.05232835466261234
0.9723036284744739,0.9744868495874106,0.9733952390309423,0.017442784887538334
0.9744868495874106,0.9766700707003474,0.9755784601438791,0.02616417733130617
0.9766700707003474,0.9788532918132841,0.9777616812568157,0.043606962218845836
0.9788532918132841,0.9810365129262208,0.9799449023697524,0.01744278488753745
0.9810365129262208,0.9832197340391575,0.9821281234826892,0.017442784887538334
0.9832197340391575,0.9854029551520943,0.984311344595626,0.04360696221884362
0.9854029551520943,0.987586176265031,0.9864945657085626,0.017442784887538334
0.987586176265031,0.9897693973779678,0.9886777868214993,0.04360696221884362
0.9897693973779678,0.9919526184909045,0.9908610079344362,0.02616417733130617
0.9919526184909045,0.9941358396038412,0.9930442290473729,0.008721392443769167
0.9941358396038412,0.996319060716778,0.9952274501603096,0.02616417733130617
0.996319060716778,0.9985022818297147,0.9974106712732463,0.0
0.9985022818297147,1.0006855029426514,0.999593892386183,0.008721392443769167
1.0006855029426514,1.002868724055588,1.0017771134991196,0.008721392443769167
1.002868724055588,1.005051945168525,1.0039603346120565,0.0
1.005051945168525,1.0072351662814616,1.0061435557249934,0.008721392443769167
1.0072351662814616,1.0094183873943983,1.0083267768379298,0.03488556977507667
1.0094183873943983,1.0116016085073352,1.0105099979508667,0.0
1.0116016085073352,1.0137848296202718,1.0126932190638036,0.026164177331307503
1.0137848296202718,1.0159680507332085,1.01487644017674,0.0
1.0159680507332085,1.0181512718461452,1.017059661289677,0.017442784887538334
1.0181512718461452,1.020334492959082,1.0192428824026136,0.00872139244376828
1.020334492959082,1.0225177140720187,1.0214261035155503,0.008721392443769167
1.0225177140720187,1.0247009351849554,1.0236093246284872,0.026164177331307503
1.0247009351849554,1.0268841562978923,1.0257925457414239,0.01744278488753656
1.0268841562978923,1.029067377410829,1.0279757668543605,0.008721392443769167
1.029067377410829,1.0312505985237657,1.0301589879672974,0.008721392443769167
1.0312505985237657,1.0334338196367026,1.032342209080234,0.00872139244376828
1.0334338196367026,1.0356170407496392,1.0345254301931708,0.0
1.0356170407496392,1.037800261862576,1.0367086513061077,0.0
1.037800261862576,1.0399834829755126,1.0388918724190441,0.0
1.0399834829755126,1.0421667040884495,1.041075093531981,0.0
1.0421667040884495,1.0443499252013861,1.043258314644918,0.0
1.0443499252013861,1.0465331463143228,1.0454415357578544,0.0
1.0465331463143228,1.0487163674272597,1.0476247568707913,0.0
1.0487163674272597,1.0508995885401964,1.0498079779837282,0.0
1.0508995885401964,1.053082809653133,1.0519911990966646,0.0
1.053082809653133,1.0552660307660697,1.0541744202096015,0.0
1.0552660307660697,1.0574492518790066,1.0563576413225382,0.0
1.0574492518790066,1.0596324729919433,1.0585408624354748,0.0
1.0596324729919433,1.06181569410488,1.0607240835484117,0.008721392443769167
1.06181569410488,1.0639989152178169,1.0629073046613484,0.0
1.0639989152178169,1.0661821363307535,1.065090525774285,0.0
1.0661821363307535,1.0683653574436902,1.067273746887222,0.0
1.0683653574436902,1.0705485785566269,1.0694569680001584,0.0
1.0705485785566269,1.0727317996695638,1.0716401891130953,0.0
1.0727317996695638,1.0749150207825005,1.0738234102260322,0.0
1.0749150207825005,1.0770982418954371,1.0760066313389687,0.0
1.0770982418954371,1.0792814630083738,1.0781898524519056,0.0
1.0792814630083738,1.0814646841213107,1.0803730735648422,0.0
1.0814646841213107,1.0836479052342474,1.082556294677779,0.0
1.0836479052342474,1.085831126347184,1.0847395157907158,0.0
1.085831126347184,1.088014347460121,1.0869227369036525,0.0
1.088014347460121,1.0901975685730576,1.0891059580165892,0.0
1.0901975685730576,1.0923807896859943,1.091289179129526,0.0
1.0923807896859943,1.094564010798931,1.0934724002424625,0.0
1.094564010798931,1.0967472319118678,1.0956556213553994,0.0
1.0967472319118678,1.0989304530248045,1.0978388424683363,0.0
1.0989304530248045,1.1011136741377412,1.1000220635812727,0.0
1.1011136741377412,1.103296895250678,1.1022052846942096,0.0
1.103296895250678,1.1054801163636148,1.1043885058071465,0.0
1.1054801163636148,1.1076633374765514,1.106571726920083,0.0
1.1076633374765514,1.109846558589488,1.1087549480330199,0.0
1.109846558589488,1.112029779702425,1.1109381691459566,0.0
1.112029779702425,1.1142130008153617,1.1131213902588932,0.0
1.1142130008153617,1.1163962219282983,1.1153046113718301,0.0
1.1163962219282983,1.118579443041235,1.1174878324847666,0.0
1.118579443041235,1.120762664154172,1.1196710535977035,0.0
1.120762664154172,1.1229458852671086,1.1218542747106404,0.0
1.1229458852671086,1.1251291063800453,1.1240374958235768,0.0
1.1251291063800453,1.1273123274929822,1.1262207169365137,0.0
1.1273123274929822,1.1294955486059188,1.1284039380494506,0.0
1.1294955486059188,1.1316787697188555,1.130587159162387,0.0
1.1316787697188555,1.1338619908317922,1.132770380275324,0.0
1.1338619908317922,1.136045211944729,1.1349536013882606,0.0
1.136045211944729,1.1382284330576657,1.1371368225011973,0.0
1.1382284330576657,1.1404116541706024,1.1393200436141342,0.0
1.1404116541706024,1.1425948752835393,1.1415032647270709,0.0
1.1425948752835393,1.144778096396476,1.1436864858400075,0.0
1.144778096396476,1.1469613175094127,1.1458697069529444,0.0
1.1469613175094127,1.1491445386223493,1.1480529280658809,0.0
1.1491445386223493,1.1513277597352862,1.1502361491788178,0.0
1.1513277597352862,1.153510980848223,1.1524193702917547,0.0
1.153510980848223,1.1556942019611596,1.1546025914046911,0.0
1.1556942019611596,1.1578774230740965,1.156785812517628,0.0
1.1578774230740965,1.1600606441870331,1.158969033630565,0.0
1.1600606441870331,1.1622438652999698,1.1611522547435014,0.0
1.1622438652999698,1.1644270864129065,1.1633354758564383,0.0
1.1644270864129065,1.1666103075258434,1.165518696969375,0.0
1.1666103075258434,1.16879352863878,1.1677019180823116,0.0
1.16879352863878,1.1709767497517167,1.1698851391952485,0.0
1.1709767497517167,1.1731599708646534,1.172068360308185,0.0
1.1731599708646534,1.1753431919775903,1.1742515814211218,0.0
1.1753431919775903,1.177526413090527,1.1764348025340587,0.0
1.177526413090527,1.1797096342034636,1.1786180236469952,0.0
1.1797096342034636,1.1818928553164005,1.180801244759932,0.0
1.1818928553164005,1.1840760764293372,1.182984465872869,0.0
1.1840760764293372,1.1862592975422739,1.1851676869858054,0.0
1.1862592975422739,1.1884425186552106,1.1873509080987423,0.0
1.1884425186552106,1.1906257397681475,1.189534129211679,0.0
1.1906257397681475,1.1928089608810841,1.1917173503246157,0.0
1.1928089608810841,1.1949921819940208,1.1939005714375526,0.0
1.1949921819940208,1.1971754031069577,1.1960837925504892,0.0
1.1971754031069577,1.1993586242198944,1.198267013663426,0.0
1.1993586242198944,1.201541845332831,1.2004502347763628,0.0
1.201541845332831,1.2037250664457677,1.2026334558892993,0.0
1.2037250664457677,1.2059082875587046,1.2048166770022362,0.0
1.2059082875587046,1.2080915086716413,1.206999898115173,0.0
1.2080915086716413,1.210274729784578,1.2091831192281095,0.0
1.210274729784578,1.2124579508975146,1.2113663403410464,0.0
1.2124579508975146,1.2146411720104515,1.213549561453983,0.0
1.2146411720104515,1.2168243931233882,1.2157327825669197,0.0
1.2168243931233882,1.2190076142363249,1.2179160036798566,0.0
1.2190076142363249,1.2211908353492618,1.2200992247927933,0.0
1.2211908353492618,1.2233740564621984,1.22228244590573,0.0
1.2233740564621984,1.225557277575135,1.2244656670186669,0.0
1.225557277575135,1.2277404986880718,1.2266488881316033,0.0
1.2277404986880718,1.2299237198010087,1.2288321092445402,0.0
1.2299237198010087,1.2321069409139453,1.2310153303574771,0.0
1.2321069409139453,1.234290162026882,1.2331985514704136,0.0
1.234290162026882,1.236473383139819,1.2353817725833505,0.00872139244376828
1.236473383139819,1.2386566042527556,1.2375649936962874,0.0
1.2386566042527556,1.2408398253656923,1.2397482148092238,0.0
1.2408398253656923,1.243023046478629,1.2419314359221607,0.0
1.243023046478629,1.2452062675915658,1.2441146570350974,0.0
1.2452062675915658,1.2473894887045025,1.246297878148034,0.0
1.2473894887045025,1.2495727098174392,1.248481099260971,0.0
1.2495727098174392,1.251755930930376,1.2506643203739076,0.0
1.251755930930376,1.2539391520433127,1.2528475414868443,0.0
1.2539391520433127,1.2561223731562494,1.2550307625997812,0.0
1.2561223731562494,1.258305594269186,1.2572139837127176,0.0
1.258305594269186,1.260488815382123,1.2593972048256545,0.0
1.260488815382123,1.2626720364950597,1.2615804259385914,0.0
1.2626720364950597,1.2648552576079963,1.2637636470515279,0.0
1.2648552576079963,1.267038478720933,1.2659468681644648,0.0
1.267038478720933,1.26922169983387,1.2681300892774015,0.0
1.26922169983387,1.2714049209468066,1.2703133103903381,0.0
1.2714049209468066,1.2735881420597432,1.272496531503275,0.008721392443769167
1.2735881420597432,1.2757713631726801,1.2746797526162117,0.0
1.2757713631726801,1.2779545842856168,1.2768629737291484,0.0
1.2779545842856168,1.2801378053985535,1.2790461948420853,0.0
1.2801378053985535,1.2823210265114902,1.2812294159550217,0.0
1.2823210265114902,1.284504247624427,1.2834126370679586,0.0
1.284504247624427,1.2866874687373637,1.2855958581808955,0.0
1.2866874687373637,1.2888706898503004,1.287779079293832,0.0
1.2888706898503004,1.2910539109632373,1.2899623004067688,0.0
1.2910539109632373,1.293237132076174,1.2921455215197057,0.0
1.293237132076174,1.2954203531891106,1.2943287426326422,0.0
1.2954203531891106,1.2976035743020473,1.296511963745579,0.0
1.2976035743020473,1.2997867954149842,1.2986951848585158,0.0
1.2997867954149842,1.3019700165279209,1.3008784059714524,0.0
1.3019700165279209,1.3041532376408576,1.3030616270843893,0.0
1.3041532376408576,1.3063364587537944,1.305244848197326,0.0
1.3063364587537944,1.3085196798667311,1.3074280693102627,0.0
1.3085196798667311,1.3107029009796678,1.3096112904231996,0.0
1.3107029009796678,1.3128861220926045,1.311794511536136,0.0
1.3128861220926045,1.3150693432055414,1.313977732649073,0.0
1.3150693432055414,1.317252564318478,1.3161609537620098,0.0
1.317252564318478,1.3194357854314147,1.3183441748749463,0.0
1.3194357854314147,1.3216190065443514,1.3205273959878832,0.0
1.3216190065443514,1.3238022276572883,1.3227106171008198,0.0
1.3238022276572883,1.325985448770225,1.3248938382137565,0.0
1.325985448770225,1.3281686698831616,1.3270770593266934,0.0
1.3281686698831616,1.3303518909960985,1.32926028043963,0.0
1.3303518909960985,1.3325351121090352,1.3314435015525667,0.0
1.3325351121090352,1.3347183332219719,1.3336267226655036,0.0
1.3347183332219719,1.3369015543349085,1.33580994377844,0.0
1.3369015543349085,1.3390847754478454,1.337993164891377,0.0
1.3390847754478454,1.341267996560782,1.3401763860043139,0.0
1.341267996560782,1.3434512176737188,1.3423596071172503,0.017442784887538334
1.3434512176737188,1.3456344387866557,1.3445428282301872,0.0
1.3456344387866557,1.3478176598995923,1.3467260493431241,0.0
1.3478176598995923,1.350000881012529,1.3489092704560606,0.0
1.350000881012529,1.3521841021254657,1.3510924915689975,0.0
1.3521841021254657,1.3543673232384026,1.3532757126819341,0.0
1.3543673232384026,1.3565505443513393,1.3554589337948708,0.0
1.3565505443513393,1.358733765464276,1.3576421549078077,0.0
1.358733765464276,1.3609169865772126,1.3598253760207442,0.0
1.3609169865772126,1.3631002076901495,1.362008597133681,0.0
1.3631002076901495,1.3652834288030862,1.364191818246618,0.0
1.3652834288030862,1.3674666499160228,1.3663750393595544,0.0
1.3674666499160228,1.3696498710289597,1.3685582604724913,0.0
1.3696498710289597,1.3718330921418964,1.3707414815854282,0.0
1.3718330921418964,1.374016313254833,1.3729247026983646,0.0
1.374016313254833,1.3761995343677698,1.3751079238113015,0.0
1.3761995343677698,1.3783827554807067,1.3772911449242382,0.0
1.3783827554807067,1.3805659765936433,1.3794743660371749,0.0
1.3805659765936433,1.38274919770658,1.3816575871501118,0.0
1.38274919770658,1.384932418819517,1.3838408082630484,0.0
1.384932418819517,1.3871156399324536,1.3860240293759851,0.0
1.3871156399324536,1.3892988610453902,1.388207250488922,0.0
1.3892988610453902,1.391482082158327,1.3903904716018585,0.0
1.391482082158327,1.3936653032712638,1.3925736927147954,0.0
1.3936653032712638,1.3958485243842005,1.3947569138277323,0.0
1.3958485243842005,1.3980317454971372,1.3969401349406687,0.0
1.3980317454971372,1.400214966610074,1.3991233560536056,0.0
1.400214966610074,1.4023981877230107,1.4013065771665425,0.0
1.4023981877230107,1.4045814088359474,1.403489798279479,0.0
1.4045814088359474,1.406764629948884,1.4056730193924158,0.0
1.406764629948884,1.408947851061821,1.4078562405053525,0.0
1.408947851061821,1.4111310721747576,1.4100394616182892,0.0
1.4111310721747576,1.4133142932876943,1.412222682731226,0.0
1.4133142932876943,1.415497514400631,1.4144059038441625,0.0
1.415497514400631,1.4176807355135679,1.4165891249570994,0.0
1.4176807355135679,1.4198639566265046,1.4187723460700363,0.0
1.4198639566265046,1.4220471777394412,1.4209555671829728,0.0
1.4220471777394412,1.4242303988523781,1.4231387882959097,0.0
1.4242303988523781,1.4264136199653148,1.4253220094088466,0.0
1.4264136199653148,1.4285968410782515,1.427505230521783,0.0
1.4285968410782515,1.4307800621911881,1.42968845163472,0.0
1.4307800621911881,1.432963283304125,1.4318716727476566,0.0
1.432963283304125,1.4351465044170617,1.4340548938605933,0.0
1.4351465044170617,1.4373297255299984,1.4362381149735302,0.0
1.4373297255299984,1.4395129466429353,1.4384213360864668,0.0
1.4395129466429353,1.441696167755872,1.4406045571994035,0.0
1.441696167755872,1.4438793888688086,1.4427877783123404,0.0
1.4438793888688086,1.4460626099817453,1.4449709994252768,0.0
1.4460626099817453,1.4482458310946822,1.4471542205382137,0.00872139244376828
1.4482458310946822,1.4504290522076189,1.4493374416511506,0.0
1.4504290522076189,1.4526122733205555,1.451520662764087,0.0
1.4526122733205555,1.4547954944334922,1.453703883877024,0.0
1.4547954944334922,1.456978715546429,1.4558871049899607,0.0
1.456978715546429,1.4591619366593658,1.4580703261028973,0.0
1.4591619366593658,1.4613451577723024,1.4602535472158342,0.0
1.4613451577723024,1.4635283788852393,1.462436768328771,0.0
1.4635283788852393,1.465711599998176,1.4646199894417076,0.0
1.465711599998176,1.4678948211111127,1.4668032105546445,0.0
1.4678948211111127,1.4700780422240494,1.468986431667581,0.0
1.4700780422240494,1.4722612633369863,1.4711696527805178,0.0
1.4722612633369863,1.474444484449923,1.4733528738934547,0.0
1.474444484449923,1.4766277055628596,1.4755360950063912,0.0
1.4766277055628596,1.4788109266757965,1.477719316119328,0.0
1.4788109266757965,1.4809941477887332,1.479902537232265,0.0
1.4809941477887332,1.4831773689016698,1.4820857583452014,0.0
1.4831773689016698,1.4853605900146065,1.4842689794581383,0.0
1.4853605900146065,1.4875438111275434,1.486452200571075,0.0
1.4875438111275434,1.48972703224048,1.4886354216840116,0.0
1.48972703224048,1.4919102533534168,1.4908186427969485,0.0
1.4919102533534168,1.4940934744663537,1.4930018639098852,0.0
1.4940934744663537,1.4962766955792903,1.4951850850228219,0.0
1.4962766955792903,1.498459916692227,1.4973683061357588,0.0
1.498459916692227,1.5006431378051637,1.4995515272486952,0.0
1.5006431378051637,1.5028263589181006,1.5017347483616321,0.0
1.5028263589181006,1.5050095800310372,1.503917969474569,0.0
1.5050095800310372,1.507192801143974,1.5061011905875055,0.0
1.507192801143974,1.5093760222569106,1.5082844117004424,0.0
1.5093760222569106,1.5115592433698475,1.510467632813379,0.0
1.5115592433698475,1.5137424644827842,1.5126508539263157,0.0
1.5137424644827842,1.5159256855957208,1.5148340750392526,0.0
1.5159256855957208,1.5181089067086577,1.5170172961521893,0.0
1.5181089067086577,1.5202921278215944,1.519200517265126,0.0
1.5202921278215944,1.522475348934531,1.5213837383780628,0.0
1.522475348934531,1.5246585700474677,1.5235669594909993,0.0
1.5246585700474677,1.5268417911604046,1.5257501806039362,0.0
1.5268417911604046,1.5290250122733413,1.527933401716873,0.0
1.5290250122733413,1.531208233386278,1.5301166228298095,0.0
1.531208233386278,1.5333914544992149,1.5322998439427464,0.0
1.5333914544992149,1.5355746756121516,1.5344830650556833,0.0
1.5355746756121516,1.5377578967250882,1.5366662861686198,0.0
1.5377578967250882,1.539941117838025,1.5388495072815567,0.0
1.539941117838025,1.5421243389509618,1.5410327283944933,0.0
1.5421243389509618,1.5443075600638985,1.54321594950743,0.0
1.5443075600638985,1.5464907811768351,1.545399170620367,0.0
1.5464907811768351,1.548674002289772,1.5475823917333036,0.0
1.548674002289772,1.5508572234027087,1.5497656128462403,0.0
1.5508572234027087,1.5530404445156454,1.5519488339591772,0.0
1.5530404445156454,1.555223665628582,1.5541320550721136,0.0
1.555223665628582,1.557406886741519,1.5563152761850505,0.0
1.557406886741519,1.5595901078544556,1.5584984972979874,0.0
1.5595901078544556,1.5617733289673923,1.5606817184109238,0.0
1.5617733289673923,1.563956550080329,1.5628649395238607,0.0
1.563956550080329,1.5661397711932659,1.5650481606367974,0.0
1.5661397711932659,1.5683229923062025,1.567231381749734,0.0
1.5683229923062025,1.5705062134191392,1.569414602862671,0.0
1.5705062134191392,1.572689434532076,1.5715978239756077,0.0
1.572689434532076,1.5748726556450128,1.5737810450885443,0.0
1.5748726556450128,1.5770558767579494,1.5759642662014812,0.0
1.5770558767579494,1.5792390978708861,1.5781474873144177,0.0
1.5792390978708861,1.581422318983823,1.5803307084273546,0.0
1.581422318983823,1.5836055400967597,1.5825139295402915,0.0
1.5836055400967597,1.5857887612096964,1.584697150653228,0.0
1.5857887612096964,1.5879719823226333,1.5868803717661648,0.0
1.5879719823226333,1.59015520343557,1.5890635928791017,0.0
1.59015520343557,1.5923384245485066,1.5912468139920382,0.0
1.5923384245485066,1.5945216456614433,1.593430035104975,0.0
1.5945216456614433,1.5967048667743802,1.5956132562179117,0.0
1.5967048667743802,1.5988880878873168,1.5977964773308484,0.0
1.5988880878873168,1.6010713090002535,1.5999796984437853,0.0
1.6010713090002535,1.6032545301131902,1.6021629195567217,0.0
1.6032545301131902,1.605437751226127,1.6043461406696586,0.0
1.605437751226127,1.6076209723390638,1.6065293617825955,0.0
1.6076209723390638,1.6098041934520004,1.608712582895532,0.0
1.6098041934520004,1.6119874145649373,1.6108958040084689,0.0
1.6119874145649373,1.614170635677874,1.6130790251214058,0.0
1.614170635677874,1.6163538567908107,1.6152622462343422,0.0
1.6163538567908107,1.6185370779037473,1.6174454673472791,0.0
1.6185370779037473,1.6207202990166842,1.6196286884602158,0.0
1.6207202990166842,1.622903520129621,1.6218119095731525,0.0
1.622903520129621,1.6250867412425576,1.6239951306860894,0.0
1.6250867412425576,1.6272699623554945,1.626178351799026,0.0
1.6272699623554945,1.6294531834684312,1.6283615729119627,0.0
1.6294531834684312,1.6316364045813678,1.6305447940248996,0.0
1.6316364045813678,1.6338196256943045,1.632728015137836,0.0
1.6338196256943045,1.6360028468072414,1.634911236250773,0.0
1.6360028468072414,1.638186067920178,1.6370944573637098,0.0
1.638186067920178,1.6403692890331147,1.6392776784766463,0.0
1.6403692890331147,1.6425525101460516,1.6414608995895832,0.0
1.6425525101460516,1.6447357312589883,1.64364412070252,0.0
1.6447357312589883,1.646918952371925,1.6458273418154565,0.0
1.646918952371925,1.6491021734848617,1.6480105629283934,0.0
1.6491021734848617,1.6512853945977986,1.65019378404133,0.0
1.6512853945977986,1.6534686157107352,1.6523770051542668,0.0
1.6534686157107352,1.655651836823672,1.6545602262672037,0.0
1.655651836823672,1.6578350579366086,1.6567434473801401,0.0
1.6578350579366086,1.6600182790495455,1.658926668493077,0.0
1.6600182790495455,1.6622015001624821,1.661109889606014,0.0
1.6622015001624821,1.6643847212754188,1.6632931107189504,0.0
1.6643847212754188,1.6665679423883557,1.6654763318318873,0.0
1.6665679423883557,1.6687511635012924,1.6676595529448242,0.0
1.6687511635012924,1.670934384614229,1.6698427740577606,0.0
1.670934384614229,1.6731176057271657,1.6720259951706975,0.0
1.6731176057271657,1.6753008268401026,1.6742092162836342,0.0
1.6753008268401026,1.6774840479530393,1.6763924373965708,0.0
1.6774840479530393,1.679667269065976,1.6785756585095077,0.0
1.679667269065976,1.6818504901789129,1.6807588796224444,0.0
1.6818504901789129,1.6840337112918495,1.682942100735381,0.0
1.6840337112918495,1.6862169324047862,1.685125321848318,0.0
1.6862169324047862,1.6884001535177229,1.6873085429612544,0.0
1.6884001535177229,1.6905833746306598,1.6894917640741913,0.0
1.6905833746306598,1.6927665957435964,1.6916749851871282,0.0
1.6927665957435964,1.6949498168565331,1.6938582063000647,0.0
1.6949498168565331,1.6971330379694698,1.6960414274130016,0.0
1.6971330379694698,1.6993162590824067,1.6982246485259382,0.0
1.6993162590824067,1.7014994801953434,1.700407869638875,0.0
1.7014994801953434,1.70368270130828,1.7025910907518118,0.0
1.70368270130828,1.705865922421217,1.7047743118647485,0.0
1.705865922421217,1.7080491435341536,1.7069575329776852,0.0
1.7080491435341536,1.7102323646470903,1.709140754090622,0.0
1.7102323646470903,1.712415585760027,1.7113239752035585,0.0
1.712415585760027,1.7145988068729638,1.7135071963164954,0.0
1.7145988068729638,1.7167820279859005,1.7156904174294323,0.0
1.7167820279859005,1.7189652490988372,1.7178736385423687,0.0
1.7189652490988372,1.721148470211774,1.7200568596553056,0.0
1.721148470211774,1.7233316913247108,1.7222400807682425,0.0
1.7233316913247108,1.7255149124376474,1.724423301881179,0.0
1.7255149124376474,1.727698133550584,1.7266065229941159,0.0
1.727698133550584,1.729881354663521,1.7287897441070526,0.0
1.729881354663521,1.7320645757764577,1.7309729652199892,0.0
1.7320645757764577,1.7342477968893943,1.7331561863329261,0.0
1.7342477968893943,1.7364310180023312,1.7353394074458628,0.0
1.7364310180023312,1.738614239115268,1.7375226285587995,0.0
1.738614239115268,1.7407974602282046,1.7397058496717364,0.0
1.7407974602282046,1.7429806813411413,1.7418890707846728,0.0
1.7429806813411413,1.7451639024540782,1.7440722918976097,0.0
1.7451639024540782,1.7473471235670148,1.7462555130105466,0.0
1.7473471235670148,1.7495303446799515,1.748438734123483,0.0
1.7495303446799515,1.7517135657928882,1.75062195523642,0.0
1.7517135657928882,1.753896786905825,1.7528051763493566,0.0
1.753896786905825,1.7560800080187617,1.7549883974622933,0.0
1.7560800080187617,1.7582632291316984,1.7571716185752302,0.0
1.7582632291316984,1.7604464502446353,1.7593548396881669,0.0
1.7604464502446353,1.762629671357572,1.7615380608011035,0.0
1.762629671357572,1.7648128924705087,1.7637212819140404,0.0
1.7648128924705087,1.7669961135834453,1.7659045030269769,0.0
1.7669961135834453,1.7691793346963822,1.7680877241399138,0.0
1.7691793346963822,1.771362555809319,1.7702709452528507,0.0
1.771362555809319,1.7735457769222556,1.7724541663657871,0.0
1.7735457769222556,1.7757289980351925,1.774637387478724,0.0
1.7757289980351925,1.7779122191481291,1.776820608591661,0.0
1.7779122191481291,1.7800954402610658,1.7790038297045974,0.0
1.7800954402610658,1.7822786613740025,1.7811870508175343,0.0
1.7822786613740025,1.7844618824869394,1.783370271930471,0.0
1.7844618824869394,1.786645103599876,1.7855534930434076,0.0
1.786645103599876,1.7888283247128127,1.7877367141563445,0.0
1.7888283247128127,1.7910115458257496,1.7899199352692812,0.0
1.7910115458257496,1.7931947669386863,1.7921031563822178,0.0
1.7931947669386863,1.795377988051623,1.7942863774951547,0.0
1.795377988051623,1.7975612091645596,1.7964695986080912,0.0
1.7975612091645596,1.7997444302774965,1.798652819721028,0.0
1.7997444302774965,1.8019276513904332,1.800836040833965,0.0
1.8019276513904332,1.8041108725033699,1.8030192619469014,0.0
1.8041108725033699,1.8062940936163066,1.8052024830598383,0.0
1.8062940936163066,1.8084773147292434,1.807385704172775,0.0
1.8084773147292434,1.8106605358421801,1.8095689252857117,0.0
1.8106605358421801,1.8128437569551168,1.8117521463986486,0.0
1.8128437569551168,1.8150269780680537,1.8139353675115852,0.0
1.8150269780680537,1.8172101991809904,1.816118588624522,0.0
1.8172101991809904,1.819393420293927,1.8183018097374588,0.0
1.819393420293927,1.8215766414068637,1.8204850308503953,0.0
1.8215766414068637,1.8237598625198006,1.8226682519633322,0.0
1.8237598625198006,1.8259430836327373,1.824851473076269,0.0
1.8259430836327373,1.828126304745674,1.8270346941892055,0.0
1.828126304745674,1.8303095258586108,1.8292179153021424,0.0
1.8303095258586108,1.8324927469715475,1.8314011364150793,0.0
1.8324927469715475,1.8346759680844842,1.8335843575280157,0.0
1.8346759680844842,1.8368591891974209,1.8357675786409526,0.0
1.8368591891974209,1.8390424103103578,1.8379507997538893,0.0
1.8390424103103578,1.8412256314232944,1.840134020866826,0.0
1.8412256314232944,1.843408852536231,1.8423172419797629,0.0
1.843408852536231,1.8455920736491678,1.8445004630926993,0.0
1.8455920736491678,1.8477752947621047,1.8466836842056362,0.0
1.8477752947621047,1.8499585158750413,1.8488669053185731,0.0
1.8499585158750413,1.852141736987978,1.8510501264315096,0.0
1.852141736987978,1.854324958100915,1.8532333475444465,0.0
1.854324958100915,1.8565081792138516,1.8554165686573834,0.0
1.8565081792138516,1.8586914003267883,1.8575997897703198,0.0
1.8586914003267883,1.860874621439725,1.8597830108832567,0.0
1.860874621439725,1.8630578425526618,1.8619662319961934,0.0
1.8630578425526618,1.8652410636655985,1.86414945310913,0.0
1.8652410636655985,1.8674242847785352,1.866332674222067,0.0
1.8674242847785352,1.869607505891472,1.8685158953350036,0.0
1.869607505891472,1.8717907270044087,1.8706991164479403,0.0
1.8717907270044087,1.8739739481173454,1.8728823375608772,0.0
1.8739739481173454,1.876157169230282,1.8750655586738136,0.0
1.876157169230282,1.878340390343219,1.8772487797867505,0.0
1.878340390343219,1.8805236114561557,1.8794320008996874,0.0
1.8805236114561557,1.8827068325690923,1.8816152220126239,0.0
1.8827068325690923,1.8848900536820292,1.8837984431255608,0.0
1.8848900536820292,1.887073274794966,1.8859816642384977,0.0
1.887073274794966,1.8892564959079026,1.8881648853514341,0.0
1.8892564959079026,1.8914397170208392,1.890348106464371,0.0
1.8914397170208392,1.8936229381337761,1.8925313275773077,0.0
1.8936229381337761,1.8958061592467128,1.8947145486902444,0.0
1.8958061592467128,1.8979893803596495,1.8968977698031813,0.0
1.8979893803596495,1.9001726014725862,1.8990809909161177,0.0
1.9001726014725862,1.902355822585523,1.9012642120290546,0.0
1.902355822585523,1.9045390436984597,1.9034474331419915,0.0
1.9045390436984597,1.9067222648113964,1.905630654254928,0.0
1.9067222648113964,1.9089054859243333,1.9078138753678648,0.0
1.9089054859243333,1.91108870703727,1.9099970964808017,0.0
1.91108870703727,1.9132719281502066,1.9121803175937382,0.0
1.9132719281502066,1.9154551492631433,1.914363538706675,0.0
1.9154551492631433,1.9176383703760802,1.9165467598196118,0.0
1.9176383703760802,1.9198215914890169,1.9187299809325484,0.0
1.9198215914890169,1.9220048126019535,1.9209132020454853,0.0
1.9220048126019535,1.9241880337148904,1.923096423158422,0.0
1.9241880337148904,1.9263712548278271,1.9252796442713587,0.0
1.9263712548278271,1.9285544759407638,1.9274628653842956,0.0
1.9285544759407638,1.9307376970537005,1.929646086497232,0.0
1.9307376970537005,1.9329209181666374,1.931829307610169,0.0
1.9329209181666374,1.935104139279574,1.9340125287231058,0.0
1.935104139279574,1.9372873603925107,1.9361957498360423,0.0
1.9372873603925107,1.9394705815054476,1.9383789709489792,0.0
1.9394705815054476,1.9416538026183843,1.940562192061916,0.0
1.9416538026183843,1.943837023731321,1.9427454131748525,0.0
1.943837023731321,1.9460202448442576,1.9449286342877894,0.0
1.9460202448442576,1.9482034659571945,1.947111855400726,0.0
1.9482034659571945,1.9503866870701312,1.9492950765136627,0.0
1.9503866870701312,1.9525699081830679,1.9514782976265996,0.0
1.9525699081830679,1.9547531292960045,1.953661518739536,0.0
1.9547531292960045,1.9569363504089414,1.955844739852473,0.0
1.9569363504089414,1.959119571521878,1.9580279609654099,0.0
1.959119571521878,1.9613027926348148,1.9602111820783463,0.0
1.9613027926348148,1.9634860137477517,1.9623944031912832,0.0
1.9634860137477517,1.9656692348606883,1.9645776243042201,0.0
1.9656692348606883,1.967852455973625,1.9667608454171566,0.0
1.967852455973625,1.9700356770865617,1.9689440665300935,0.0
1.9700356770865617,1.9722188981994986,1.9711272876430301,0.0
1.9722188981994986,1.9744021193124353,1.9733105087559668,0.0
1.9744021193124353,1.976585340425372,1.9754937298689037,0.0
1.976585340425372,1.9787685615383088,1.9776769509818404,0.0
1.9787685615383088,1.9809517826512455,1.979860172094777,0.0
1.9809517826512455,1.9831350037641822,1.982043393207714,0.0
1.9831350037641822,1.9853182248771188,1.9842266143206504,0.0
1.9853182248771188,1.9875014459900557,1.9864098354335873,0.0
1.9875014459900557,1.9896846671029924,1.9885930565465242,0.0
1.9896846671029924,1.991867888215929,1.9907762776594606,0.0
1.991867888215929,1.9940511093288658,1.9929594987723975,0.0
1.9940511093288658,1.9962343304418027,1.9951427198853342,0.0
1.9962343304418027,1.9984175515547393,1.9973259409982709,0.0
1.9984175515547393,2.000600772667676,1.9995091621112078,0.0
2.000600772667676,2.002783993780613,2.0016923832241442,0.0
2.002783993780613,2.0049672148935493,2.003875604337081,0.0
2.0049672148935493,2.0071504360064862,2.006058825450018,0.0
2.0071504360064862,2.0093336571194227,2.0082420465629545,0.0
2.0093336571194227,2.0115168782323596,2.010425267675891,0.0
2.0115168782323596,2.0137000993452965,2.0126084887888283,0.0
2.0137000993452965,2.015883320458233,2.0147917099017647,0.0
2.015883320458233,2.01806654157117,2.016974931014701,0.0
2.01806654157117,2.0202497626841067,2.0191581521276385,0.0
2.0202497626841067,2.0224329837970436,2.021341373240575,0.0
2.0224329837970436,2.02461620490998,2.023524594353512,0.0
2.02461620490998,2.026799426022917,2.0257078154664487,0.0
2.026799426022917,2.0289826471358534,2.027891036579385,0.0
2.0289826471358534,2.0311658682487903,2.0300742576923216,0.0
2.0311658682487903,2.033349089361727,2.032257478805259,0.0
2.033349089361727,2.0355323104746637,2.0344406999181954,0.0
2.0355323104746637,2.0377155315876005,2.036623921031132,0.0
2.0377155315876005,2.0398987527005374,2.038807142144069,0.0
2.0398987527005374,2.042081973813474,2.0409903632570057,0.0
2.042081973813474,2.044265194926411,2.043173584369942,0.0
2.044265194926411,2.0464484160393477,2.0453568054828795,0.0
2.0464484160393477,2.048631637152284,2.047540026595816,0.0
2.048631637152284,2.050814858265221,2.0497232477087524,0.0
2.050814858265221,2.052998079378158,2.0519064688216897,0.0
2.052998079378158,2.0551813004910944,2.054089689934626,0.0
2.0551813004910944,2.0573645216040313,2.0562729110475626,0.0
2.0573645216040313,2.0595477427169677,2.0584561321604995,0.0
2.0595477427169677,2.0617309638299046,2.0606393532734364,0.0
2.0617309638299046,2.0639141849428415,2.062822574386373,0.0
2.0639141849428415,2.066097406055778,2.0650057954993097,0.0
2.066097406055778,2.068280627168715,2.0671890166122466,0.0
2.068280627168715,2.0704638482816518,2.069372237725183,0.0
2.0704638482816518,2.072647069394588,2.07155545883812,0.0
2.072647069394588,2.074830290507525,2.073738679951057,0.0
2.074830290507525,2.077013511620462,2.0759219010639933,0.0
2.077013511620462,2.0791967327333984,2.07810512217693,0.0
2.0791967327333984,2.0813799538463353,2.080288343289867,0.0
2.0813799538463353,2.083563174959272,2.0824715644028036,0.0
2.083563174959272,2.0857463960722087,2.08465478551574,0.0
2.0857463960722087,2.0879296171851456,2.0868380066286774,0.0
2.0879296171851456,2.090112838298082,2.089021227741614,0.0
2.090112838298082,2.092296059411019,2.0912044488545503,0.0
2.092296059411019,2.094479280523956,2.0933876699674876,0.0
2.094479280523956,2.0966625016368923,2.095570891080424,0.0
2.0966625016368923,2.098845722749829,2.0977541121933605,0.0
2.098845722749829,2.101028943862766,2.099937333306298,0.0
2.101028943862766,2.1032121649757025,2.1021205544192343,0.0
2.1032121649757025,2.1053953860886394,2.1043037755321707,0.0
2.1053953860886394,2.1075786072015763,2.106486996645108,0.0
2.1075786072015763,2.1097618283145128,2.1086702177580445,0.0
2.1097618283145128,2.1119450494274496,2.110853438870981,0.0
2.1119450494274496,2.114128270540386,2.113036659983918,0.0
2.114128270540386,2.116311491653323,2.1152198810968548,0.0
2.116311491653323,2.11849471276626,2.117403102209791,0.0
2.11849471276626,2.1206779338791963,2.119586323322728,0.0
2.1206779338791963,2.1228611549921332,2.121769544435665,0.0
2.1228611549921332,2.12504437610507,2.1239527655486015,0.0
2.12504437610507,2.1272275972180066,2.1261359866615384,0.0
2.1272275972180066,2.1294108183309435,2.1283192077744753,0.0
2.1294108183309435,2.1315940394438804,2.1305024288874117,0.0
2.1315940394438804,2.133777260556817,2.1326856500003486,0.0
2.133777260556817,2.1359604816697537,2.1348688711132855,0.0
2.1359604816697537,2.13814370278269,2.137052092226222,0.0
2.13814370278269,2.140326923895627,2.1392353133391584,0.0
2.140326923895627,2.142510145008564,2.1414185344520957,0.0
2.142510145008564,2.1446933661215004,2.143601755565032,0.0
2.1446933661215004,2.1468765872344373,2.1457849766779686,0.0
2.1468765872344373,2.149059808347374,2.147968197790906,0.0
2.149059808347374,2.1512430294603107,2.1501514189038424,0.0
2.1512430294603107,2.1534262505732475,2.152334640016779,0.0
2.1534262505732475,2.1556094716861844,2.154517861129716,0.0
2.1556094716861844,2.157792692799121,2.1567010822426527,0.0
2.157792692799121,2.159975913912058,2.158884303355589,0.0
2.159975913912058,2.1621591350249942,2.161067524468526,0.0
2.1621591350249942,2.164342356137931,2.163250745581463,0.0
2.164342356137931,2.166525577250868,2.1654339666943994,0.0
2.166525577250868,2.1687087983638045,2.1676171878073363,0.0
2.1687087983638045,2.1708920194767414,2.169800408920273,0.0
2.1708920194767414,2.1730752405896783,2.1719836300332096,0.0
2.1730752405896783,2.1752584617026147,2.1741668511461465,0.0
2.1752584617026147,2.1774416828155516,2.1763500722590834,0.0
2.1774416828155516,2.1796249039284885,2.17853329337202,0.0
2.1796249039284885,2.181808125041425,2.1807165144849567,0.0
2.181808125041425,2.183991346154362,2.1828997355978936,0.0
2.183991346154362,2.1861745672672988,2.18508295671083,0.0
2.1861745672672988,2.188357788380235,2.187266177823767,0.0
2.188357788380235,2.190541009493172,2.189449398936704,0.0
2.190541009493172,2.1927242306061085,2.1916326200496403,0.0
2.1927242306061085,2.1949074517190454,2.1938158411625768,0.0
2.1949074517190454,2.1970906728319823,2.195999062275514,0.0
2.1970906728319823,2.199273893944919,2.1981822833884506,0.0
2.199273893944919,2.2014571150578557,2.200365504501387,0.0
2.2014571150578557,2.2036403361707926,2.2025487256143244,0.0
2.2036403361707926,2.205823557283729,2.204731946727261,0.0
2.205823557283729,2.208006778396666,2.2069151678401973,0.0
2.208006778396666,2.210189999509603,2.2090983889531346,0.0
2.210189999509603,2.2123732206225393,2.211281610066071,0.0
2.2123732206225393,2.214556441735476,2.2134648311790075,0.0
2.214556441735476,2.2167396628484126,2.2156480522919444,0.0
2.2167396628484126,2.2189228839613495,2.2178312734048813,0.0
2.2189228839613495,2.2211061050742864,2.2200144945178177,0.0
2.2211061050742864,2.223289326187223,2.2221977156307546,0.0
2.223289326187223,2.2254725473001598,2.2243809367436915,0.0
2.2254725473001598,2.2276557684130966,2.226564157856628,0.0
2.2276557684130966,2.229838989526033,2.228747378969565,0.0
2.229838989526033,2.23202221063897,2.2309306000825018,0.0
2.23202221063897,2.234205431751907,2.233113821195438,0.0
2.234205431751907,2.2363886528648433,2.235297042308375,0.0
2.2363886528648433,2.2385718739777802,2.237480263421312,0.0
2.2385718739777802,2.240755095090717,2.2396634845342485,0.0
2.240755095090717,2.2429383162036536,2.2418467056471854,0.0
2.2429383162036536,2.2451215373165905,2.2440299267601223,0.0
2.2451215373165905,2.247304758429527,2.2462131478730587,0.0
2.247304758429527,2.249487979542464,2.248396368985995,0.0
2.249487979542464,2.2516712006554007,2.2505795900989325,0.0
2.2516712006554007,2.253854421768337,2.252762811211869,0.0
2.253854421768337,2.256037642881274,2.2549460323248054,0.0
2.256037642881274,2.258220863994211,2.2571292534377427,0.0
2.258220863994211,2.2604040851071474,2.259312474550679,0.0
2.2604040851071474,2.2625873062200843,2.2614956956636156,0.0
2.2625873062200843,2.264770527333021,2.263678916776553,0.0
2.264770527333021,2.2669537484459577,2.2658621378894894,0.0
2.2669537484459577,2.2691369695588945,2.268045359002426,0.0
2.2691369695588945,2.271320190671831,2.2702285801153628,0.0
2.271320190671831,2.273503411784768,2.2724118012282997,0.0
2.273503411784768,2.275686632897705,2.274595022341236,0.0
2.275686632897705,2.2778698540106412,2.276778243454173,0.0
2.2778698540106412,2.280053075123578,2.27896146456711,0.0
2.280053075123578,2.282236296236515,2.2811446856800464,0.0
2.282236296236515,2.2844195173494515,2.2833279067929833,0.0
2.2844195173494515,2.2866027384623884,2.28551112790592,0.0
2.2866027384623884,2.2887859595753253,2.2876943490188566,0.0
2.2887859595753253,2.2909691806882617,2.2898775701317935,0.0
2.2909691806882617,2.2931524018011986,2.2920607912447304,0.0
2.2931524018011986,2.2953356229141355,2.294244012357667,0.0
2.2953356229141355,2.297518844027072,2.2964272334706037,0.0
2.297518844027072,2.299702065140009,2.2986104545835406,0.0
2.299702065140009,2.3018852862529453,2.300793675696477,0.0
2.3018852862529453,2.304068507365882,2.3029768968094135,0.0
2.304068507365882,2.306251728478819,2.305160117922351,0.0
2.306251728478819,2.3084349495917555,2.3073433390352873,0.0
2.3084349495917555,2.3106181707046924,2.3095265601482238,0.0
2.3106181707046924,2.3128013918176293,2.311709781261161,0.0
2.3128013918176293,2.314984612930566,2.3138930023740976,0.0
2.314984612930566,2.3171678340435027,2.316076223487034,0.0
2.3171678340435027,2.3193510551564396,2.3182594445999714,0.0
2.3193510551564396,2.321534276269376,2.320442665712908,0.0
2.321534276269376,2.323717497382313,2.3226258868258443,0.0
2.323717497382313,2.3259007184952494,2.324809107938781,0.0
2.3259007184952494,2.3280839396081863,2.326992329051718,0.0
2.3280839396081863,2.330267160721123,2.3291755501646545,0.0
2.330267160721123,2.3324503818340596,2.3313587712775914,0.0
2.3324503818340596,2.3346336029469965,2.3335419923905283,0.0
2.3346336029469965,2.3368168240599334,2.3357252135034647,0.0
2.3368168240599334,2.33900004517287,2.3379084346164016,0.0
2.33900004517287,2.3411832662858068,2.3400916557293385,0.0
2.3411832662858068,2.3433664873987436,2.342274876842275,0.0
2.3433664873987436,2.34554970851168,2.344458097955212,0.0
2.34554970851168,2.347732929624617,2.3466413190681488,0.0
2.347732929624617,2.349916150737554,2.348824540181085,0.0
2.349916150737554,2.3520993718504903,2.351007761294022,0.0
2.3520993718504903,2.3542825929634272,2.353190982406959,0.0
2.3542825929634272,2.3564658140763637,2.3553742035198955,0.0
2.3564658140763637,2.3586490351893006,2.357557424632832,0.0
2.3586490351893006,2.3608322563022375,2.3597406457457692,0.0
2.3608322563022375,2.363015477415174,2.3619238668587057,0.0
2.363015477415174,2.365198698528111,2.364107087971642,0.0
2.365198698528111,2.3673819196410477,2.3662903090845795,0.0
2.3673819196410477,2.369565140753984,2.368473530197516,0.0
2.369565140753984,2.371748361866921,2.3706567513104524,0.0
2.371748361866921,2.373931582979858,2.3728399724233897,0.0
2.373931582979858,2.3761148040927944,2.375023193536326,0.0
2.3761148040927944,2.3782980252057313,2.3772064146492626,0.0
2.3782980252057313,2.3804812463186678,2.3793896357621995,0.0
2.3804812463186678,2.3826644674316046,2.3815728568751364,0.0
2.3826644674316046,2.3848476885445415,2.383756077988073,0.0
2.3848476885445415,2.387030909657478,2.3859392991010098,0.0
2.387030909657478,2.389214130770415,2.3881225202139467,0.0
2.389214130770415,2.391397351883352,2.390305741326883,0.0
2.391397351883352,2.3935805729962882,2.39248896243982,0.0
2.3935805729962882,2.395763794109225,2.394672183552757,0.0
2.395763794109225,2.397947015222162,2.3968554046656934,0.0
2.397947015222162,2.4001302363350985,2.3990386257786303,0.0
2.4001302363350985,2.4023134574480354,2.401221846891567,0.0
2.4023134574480354,2.404496678560972,2.4034050680045036,0.0
2.404496678560972,2.4066798996739087,2.40558828911744,0.0
2.4066798996739087,2.4088631207868456,2.4077715102303774,0.0
2.4088631207868456,2.411046341899782,2.409954731343314,0.0
2.411046341899782,2.413229563012719,2.4121379524562503,0.0
2.413229563012719,2.415412784125656,2.4143211735691876,0.0
2.415412784125656,2.4175960052385923,2.416504394682124,0.0
2.4175960052385923,2.419779226351529,2.4186876157950605,0.0
2.419779226351529,2.421962447464466,2.420870836907998,0.0
2.421962447464466,2.4241456685774025,2.4230540580209343,0.0
2.4241456685774025,2.4263288896903394,2.4252372791338708,0.0
2.4263288896903394,2.4285121108032763,2.427420500246808,0.0
2.4285121108032763,2.430695331916213,2.4296037213597446,0.0
2.430695331916213,2.4328785530291497,2.431786942472681,0.0
2.4328785530291497,2.435061774142086,2.433970163585618,0.0
2.435061774142086,2.437244995255023,2.436153384698555,0.0
2.437244995255023,2.43942821636796,2.4383366058114913,0.0
2.43942821636796,2.4416114374808964,2.440519826924428,0.0
2.4416114374808964,2.4437946585938333,2.442703048037365,0.0
2.4437946585938333,2.44597787970677,2.4448862691503015,0.0
2.44597787970677,2.4481611008197066,2.4470694902632384,0.0
2.4481611008197066,2.4503443219326435,2.4492527113761753,0.0
2.4503443219326435,2.4525275430455804,2.4514359324891117,0.0
2.4525275430455804,2.454710764158517,2.4536191536020486,0.0
2.454710764158517,2.4568939852714538,2.4558023747149855,0.0
2.4568939852714538,2.45907720638439,2.457985595827922,0.0
2.45907720638439,2.461260427497327,2.4601688169408584,0.0
2.461260427497327,2.463443648610264,2.4623520380537958,0.0
2.463443648610264,2.4656268697232004,2.464535259166732,0.0
2.4656268697232004,2.4678100908361373,2.4667184802796687,0.0
2.4678100908361373,2.4699933119490742,2.468901701392606,0.0
2.4699933119490742,2.4721765330620107,2.4710849225055425,0.0
2.4721765330620107,2.4743597541749476,2.473268143618479,0.0
2.4743597541749476,2.4765429752878845,2.4754513647314162,0.0
2.4765429752878845,2.478726196400821,2.4776345858443527,0.0
2.478726196400821,2.480909417513758,2.479817806957289,0.0
2.480909417513758,2.4830926386266947,2.4820010280702265,0.0
2.4830926386266947,2.485275859739631,2.484184249183163,0.0
2.485275859739631,2.487459080852568,2.4863674702960994,0.0
2.487459080852568,2.4896423019655045,2.4885506914090363,0.0
2.4896423019655045,2.4918255230784414,2.490733912521973,0.0
2.4918255230784414,2.4940087441913783,2.4929171336349096,0.0
2.4940087441913783,2.4961919653043148,2.4951003547478465,0.0
2.4961919653043148,2.4983751864172516,2.4972835758607834,0.0
2.4983751864172516,2.5005584075301885,2.49946679697372,0.0
2.5005584075301885,2.502741628643125,2.5016500180866568,0.0
2.502741628643125,2.504924849756062,2.5038332391995937,0.0
2.504924849756062,2.507108070868999,2.50601646031253,0.0
2.507108070868999,2.5092912919819352,2.508199681425467,0.0
2.5092912919819352,2.511474513094872,2.510382902538404,0.0
2.511474513094872,2.5136577342078086,2.5125661236513404,0.0
2.5136577342078086,2.5158409553207455,2.514749344764277,0.0
2.5158409553207455,2.5180241764336824,2.516932565877214,0.0
2.5180241764336824,2.520207397546619,2.5191157869901506,0.0
2.520207397546619,2.5223906186595557,2.521299008103087,0.0
2.5223906186595557,2.5245738397724926,2.5234822292160244,0.0
2.5245738397724926,2.526757060885429,2.525665450328961,0.0
2.526757060885429,2.528940281998366,2.5278486714418973,0.0
2.528940281998366,2.531123503111303,2.5300318925548346,0.0
2.531123503111303,2.5333067242242393,2.532215113667771,0.0
2.5333067242242393,2.535489945337176,2.5343983347807075,0.0
2.535489945337176,2.537673166450113,2.536581555893645,0.0
2.537673166450113,2.5398563875630495,2.5387647770065813,0.0
2.5398563875630495,2.5420396086759864,2.5409479981195178,0.0
2.5420396086759864,2.544222829788923,2.5431312192324547,0.0
2.544222829788923,2.54640605090186,2.5453144403453916,0.0
2.54640605090186,2.5485892720147967,2.547497661458328,0.0
2.5485892720147967,2.550772493127733,2.549680882571265,0.0
2.550772493127733,2.55295571424067,2.551864103684202,0.0
2.55295571424067,2.555138935353607,2.5540473247971383,0.0
2.555138935353607,2.5573221564665434,2.556230545910075,0.0
2.5573221564665434,2.5595053775794803,2.558413767023012,0.0
2.5595053775794803,2.561688598692417,2.5605969881359485,0.0
2.561688598692417,2.5638718198053536,2.5627802092488854,0.0
2.5638718198053536,2.5660550409182905,2.5649634303618223,0.0
2.5660550409182905,2.568238262031227,2.5671466514747587,0.0
2.568238262031227,2.570421483144164,2.569329872587695,0.0
2.570421483144164,2.5726047042571007,2.5715130937006325,0.0
2.5726047042571007,2.574787925370037,2.573696314813569,0.0
2.574787925370037,2.576971146482974,2.5758795359265054,0.0
2.576971146482974,2.579154367595911,2.5780627570394428,0.0
2.579154367595911,2.5813375887088474,2.580245978152379,0.0
2.5813375887088474,2.5835208098217843,2.5824291992653157,0.0
2.5835208098217843,2.5857040309347212,2.584612420378253,0.0
2.5857040309347212,2.5878872520476577,2.5867956414911895,0.0
2.5878872520476577,2.5900704731605946,2.588978862604126,0.0
2.5900704731605946,2.5922536942735315,2.5911620837170632,0.0
2.5922536942735315,2.594436915386468,2.5933453048299997,0.0
2.594436915386468,2.596620136499405,2.595528525942936,0.0
2.596620136499405,2.5988033576123413,2.597711747055873,0.0
2.5988033576123413,2.600986578725278,2.59989496816881,0.0
2.600986578725278,2.603169799838215,2.6020781892817464,0.0
2.603169799838215,2.6053530209511515,2.6042614103946833,0.0
2.6053530209511515,2.6075362420640884,2.60644463150762,0.0
2.6075362420640884,2.6097194631770253,2.6086278526205566,0.0
2.6097194631770253,2.6119026842899618,2.6108110737334935,0.0
2.6119026842899618,2.6140859054028986,2.6129942948464304,0.0
2.6140859054028986,2.6162691265158355,2.615177515959367,0.0
2.6162691265158355,2.618452347628772,2.6173607370723038,0.0
2.618452347628772,2.620635568741709,2.6195439581852407,0.0
2.620635568741709,2.6228187898546453,2.621727179298177,0.0
2.6228187898546453,2.6250020109675822,2.6239104004111136,0.0
2.6250020109675822,2.627185232080519,2.626093621524051,0.0
2.627185232080519,2.6293684531934556,2.6282768426369874,0.0
2.6293684531934556,2.6315516743063925,2.630460063749924,0.0
2.6315516743063925,2.6337348954193294,2.632643284862861,0.0
2.6337348954193294,2.635918116532266,2.6348265059757976,0.0
2.635918116532266,2.6381013376452027,2.637009727088734,0.0
2.6381013376452027,2.6402845587581396,2.6391929482016714,0.0
2.6402845587581396,2.642467779871076,2.641376169314608,0.0
2.642467779871076,2.644651000984013,2.6435593904275443,0.0
2.644651000984013,2.6468342220969494,2.645742611540481,0.0
2.6468342220969494,2.6490174432098863,2.647925832653418,0.0
2.6490174432098863,2.651200664322823,2.6501090537663545,0.0
2.651200664322823,2.6533838854357596,2.6522922748792914,0.0
2.6533838854357596,2.6555671065486965,2.6544754959922283,0.0
2.6555671065486965,2.6577503276616334,2.6566587171051648,0.0
2.6577503276616334,2.65993354877457,2.6588419382181017,0.0
2.65993354877457,2.662116769887507,2.6610251593310386,0.0
2.662116769887507,2.6642999910004437,2.663208380443975,0.0
2.6642999910004437,2.66648321211338,2.665391601556912,0.0
2.66648321211338,2.668666433226317,2.667574822669849,0.0
2.668666433226317,2.670849654339254,2.6697580437827853,0.0
2.670849654339254,2.6730328754521904,2.671941264895722,0.0
2.6730328754521904,2.6752160965651273,2.674124486008659,0.0
2.6752160965651273,2.6773993176780637,2.6763077071215955,0.0
2.6773993176780637,2.6795825387910006,2.678490928234532,0.0
2.6795825387910006,2.6817657599039375,2.6806741493474693,0.0
2.6817657599039375,2.683948981016874,2.6828573704604057,0.0
2.683948981016874,2.686132202129811,2.685040591573342,0.0
2.686132202129811,2.6883154232427477,2.6872238126862795,0.0
2.6883154232427477,2.690498644355684,2.689407033799216,0.0
2.690498644355684,2.692681865468621,2.6915902549121524,0.0
2.692681865468621,2.694865086581558,2.6937734760250898,0.0
2.694865086581558,2.6970483076944944,2.695956697138026,0.0
2.6970483076944944,2.6992315288074313,2.6981399182509627,0.0
2.6992315288074313,2.701414749920368,2.7003231393638996,0.0
2.701414749920368,2.7035979710333047,2.7025063604768365,0.0
2.7035979710333047,2.7057811921462416,2.704689581589773,0.0
2.7057811921462416,2.707964413259178,2.70687280270271,0.0
2.707964413259178,2.710147634372115,2.7090560238156467,0.0
2.710147634372115,2.712330855485052,2.711239244928583,0.0
2.712330855485052,2.7145140765979883,2.71342246604152,0.0
2.7145140765979883,2.716697297710925,2.715605687154457,0.0
2.716697297710925,2.718880518823862,2.7177889082673934,0.0
2.718880518823862,2.7210637399367985,2.7199721293803303,0.0
2.7210637399367985,2.7232469610497354,2.722155350493267,0.0
2.7232469610497354,2.7254301821626723,2.7243385716062036,0.0
2.7254301821626723,2.7276134032756087,2.7265217927191405,0.0
2.7276134032756087,2.7297966243885456,2.7287050138320774,0.0
2.7297966243885456,2.731979845501482,2.730888234945014,0.0
2.731979845501482,2.734163066614419,2.7330714560579503,0.0
2.734163066614419,2.736346287727356,2.7352546771708877,0.0
2.736346287727356,2.7385295088402923,2.737437898283824,0.0
2.7385295088402923,2.7407127299532292,2.7396211193967606,0.0
2.7407127299532292,2.742895951066166,2.741804340509698,0.0
2.742895951066166,2.7450791721791026,2.7439875616226344,0.0
2.7450791721791026,2.7472623932920395,2.746170782735571,0.0
2.7472623932920395,2.7494456144049764,2.748354003848508,0.0
2.7494456144049764,2.751628835517913,2.7505372249614446,0.0
2.751628835517913,2.7538120566308497,2.752720446074381,0.0
2.7538120566308497,2.755995277743786,2.754903667187318,0.0
2.755995277743786,2.758178498856723,2.757086888300255,0.0
2.758178498856723,2.76036171996966,2.7592701094131913,0.0
2.76036171996966,2.7625449410825964,2.761453330526128,0.0
2.7625449410825964,2.7647281621955333,2.763636551639065,0.0
2.7647281621955333,2.76691138330847,2.7658197727520015,0.0
2.76691138330847,2.7690946044214066,2.7680029938649384,0.0
2.7690946044214066,2.7712778255343435,2.7701862149778753,0.0
2.7712778255343435,2.7734610466472804,2.7723694360908118,0.0
2.7734610466472804,2.775644267760217,2.7745526572037487,0.0
2.775644267760217,2.777827488873154,2.7767358783166856,0.0
2.777827488873154,2.7800107099860907,2.778919099429622,0.0
2.7800107099860907,2.782193931099027,2.781102320542559,0.0
2.782193931099027,2.784377152211964,2.783285541655496,0.0
2.784377152211964,2.7865603733249005,2.7854687627684322,0.0
2.7865603733249005,2.7887435944378374,2.7876519838813687,0.0
2.7887435944378374,2.7909268155507743,2.789835204994306,0.0
2.7909268155507743,2.7931100366637107,2.7920184261072425,0.0
2.7931100366637107,2.7952932577766476,2.794201647220179,0.0
2.7952932577766476,2.7974764788895845,2.7963848683331163,0.0
2.7974764788895845,2.799659700002521,2.7985680894460527,0.0
2.799659700002521,2.801842921115458,2.800751310558989,0.0
2.801842921115458,2.8040261422283947,2.8029345316719265,0.0
2.8040261422283947,2.806209363341331,2.805117752784863,0.0
2.806209363341331,2.808392584454268,2.8073009738977994,0.0
2.808392584454268,2.8105758055672045,2.8094841950107363,0.0
2.8105758055672045,2.8127590266801414,2.811667416123673,0.0
2.8127590266801414,2.8149422477930783,2.8138506372366097,0.0
2.8149422477930783,2.817125468906015,2.8160338583495466,0.0
2.817125468906015,2.8193086900189517,2.8182170794624835,0.0
2.8193086900189517,2.8214919111318886,2.82040030057542,0.0
2.8214919111318886,2.823675132244825,2.822583521688357,0.0
2.823675132244825,2.825858353357762,2.8247667428012937,0.0
2.825858353357762,2.828041574470699,2.82694996391423,0.0
2.828041574470699,2.8302247955836353,2.829133185027167,0.0
2.8302247955836353,2.832408016696572,2.831316406140104,0.0
2.832408016696572,2.834591237809509,2.8334996272530404,0.0
2.834591237809509,2.8367744589224455,2.8356828483659773,0.0
2.8367744589224455,2.8389576800353824,2.837866069478914,0.0
2.8389576800353824,2.841140901148319,2.8400492905918506,0.0
2.841140901148319,2.8433241222612557,2.842232511704787,0.0
2.8433241222612557,2.8455073433741926,2.8444157328177244,0.0
2.8455073433741926,2.847690564487129,2.846598953930661,0.0
2.847690564487129,2.849873785600066,2.8487821750435973,0.0
2.849873785600066,2.852057006713003,2.8509653961565347,0.0
2.852057006713003,2.8542402278259393,2.853148617269471,0.0
2.8542402278259393,2.8564234489388762,2.8553318383824076,0.0
2.8564234489388762,2.858606670051813,2.857515059495345,0.0
2.858606670051813,2.8607898911647496,2.8596982806082814,0.0
2.8607898911647496,2.8629731122776865,2.861881501721218,0.0
2.8629731122776865,2.865156333390623,2.8640647228341547,0.0
2.865156333390623,2.86733955450356,2.8662479439470916,0.0
2.86733955450356,2.8695227756164967,2.868431165060028,0.0
2.8695227756164967,2.871705996729433,2.870614386172965,0.0
2.871705996729433,2.87388921784237,2.872797607285902,0.0
2.87388921784237,2.876072438955307,2.8749808283988383,0.0
2.876072438955307,2.8782556600682434,2.877164049511775,0.0
2.8782556600682434,2.8804388811811803,2.879347270624712,0.0
2.8804388811811803,2.882622102294117,2.8815304917376485,0.0
2.882622102294117,2.8848053234070536,2.8837137128505854,0.0
2.8848053234070536,2.8869885445199905,2.8858969339635223,0.0
2.8869885445199905,2.889171765632927,2.8880801550764588,0.0
2.889171765632927,2.891354986745864,2.890263376189395,0.0
2.891354986745864,2.893538207858801,2.8924465973023326,0.0
2.893538207858801,2.8957214289717372,2.894629818415269,0.0
2.8957214289717372,2.897904650084674,2.8968130395282055,0.0
2.897904650084674,2.900087871197611,2.898996260641143,0.0
2.900087871197611,2.9022710923105475,2.9011794817540792,0.0
2.9022710923105475,2.9044543134234844,2.9033627028670157,0.0
2.9044543134234844,2.9066375345364213,2.905545923979953,0.0
2.9066375345364213,2.9088207556493577,2.9077291450928895,0.0
2.9088207556493577,2.9110039767622946,2.909912366205826,0.0
2.9110039767622946,2.9131871978752315,2.9120955873187633,0.0
2.9131871978752315,2.915370418988168,2.9142788084316997,0.0
2.915370418988168,2.917553640101105,2.916462029544636,0.0
2.917553640101105,2.9197368612140413,2.918645250657573,0.0
2.9197368612140413,2.921920082326978,2.92082847177051,0.0
2.921920082326978,2.924103303439915,2.9230116928834464,0.00872139244376828
2.924103303439915,2.9262865245528515,2.9251949139963833,0.0
2.9262865245528515,2.9284697456657884,2.92737813510932,0.0
2.9284697456657884,2.9306529667787253,2.9295613562222567,0.0
2.9306529667787253,2.932836187891662,2.9317445773351936,0.0
2.932836187891662,2.9350194090045987,2.9339277984481305,0.0
2.9350194090045987,2.9372026301175356,2.936111019561067,0.0
2.9372026301175356,2.939385851230472,2.938294240674004,0.0
2.939385851230472,2.941569072343409,2.9404774617869407,0.0
2.941569072343409,2.9437522934563454,2.942660682899877,0.0
2.9437522934563454,2.9459355145692823,2.9448439040128136,0.0
2.9459355145692823,2.948118735682219,2.947027125125751,0.0
2.948118735682219,2.9503019567951556,2.9492103462386874,0.0
2.9503019567951556,2.9524851779080925,2.951393567351624,0.0
2.9524851779080925,2.9546683990210294,2.953576788464561,0.0
2.9546683990210294,2.956851620133966,2.9557600095774976,0.0
2.956851620133966,2.9590348412469027,2.957943230690434,0.0
2.9590348412469027,2.9612180623598396,2.9601264518033714,0.00872139244376828
2.9612180623598396,2.963401283472776,2.962309672916308,0.0
2.963401283472776,2.965584504585713,2.9644928940292443,0.0
2.965584504585713,2.96776772569865,2.9666761151421817,0.0
2.96776772569865,2.9699509468115863,2.968859336255118,0.0
2.9699509468115863,2.9721341679245232,2.9710425573680546,0.0
2.9721341679245232,2.9743173890374597,2.9732257784809915,0.0
2.9743173890374597,2.9765006101503966,2.9754089995939283,0.0
2.9765006101503966,2.9786838312633335,2.977592220706865,0.0
2.9786838312633335,2.98086705237627,2.9797754418198017,0.0
2.98086705237627,2.983050273489207,2.9819586629327386,0.0
2.983050273489207,2.9852334946021437,2.984141884045675,0.0
2.9852334946021437,2.98741671571508,2.986325105158612,0.0
2.98741671571508,2.989599936828017,2.988508326271549,0.0
2.989599936828017,2.991783157940954,2.9906915473844853,0.0
2.991783157940954,2.9939663790538904,2.992874768497422,0.0
2.9939663790538904,2.9961496001668273,2.995057989610359,0.0
2.9961496001668273,2.9983328212797637,2.9972412107232955,0.0
2.9983328212797637,3.0005160423927006,2.999424431836232,0.0
3.0005160423927006,3.0026992635056375,3.0016076529491693,0.0
3.0026992635056375,3.004882484618574,3.0037908740621058,0.0
3.004882484618574,3.007065705731511,3.005974095175042,0.0
3.007065705731511,3.009248926844448,3.0081573162879796,0.0
3.009248926844448,3.0114321479573842,3.010340537400916,0.0
3.0114321479573842,3.013615369070321,3.0125237585138525,0.0
3.013615369070321,3.015798590183258,3.01470697962679,0.0
3.015798590183258,3.0179818112961945,3.0168902007397262,0.0
3.0179818112961945,3.0201650324091314,3.0190734218526627,0.0
3.0201650324091314,3.0223482535220683,3.0212566429656,0.0
3.0223482535220683,3.0245314746350047,3.0234398640785365,0.0
3.0245314746350047,3.0267146957479416,3.025623085191473,0.0
3.0267146957479416,3.028897916860878,3.02780630630441,0.0
3.028897916860878,3.031081137973815,3.0299895274173467,0.0
3.031081137973815,3.033264359086752,3.032172748530283,0.0
3.033264359086752,3.0354475801996883,3.03435596964322,0.0
3.0354475801996883,3.037630801312625,3.036539190756157,0.0
3.037630801312625,3.039814022425562,3.0387224118690934,0.0
3.039814022425562,3.0419972435384985,3.0409056329820303,0.008721392443770055
3.0419972435384985,3.0441804646514354,3.043088854094967,0.0
3.0441804646514354,3.0463636857643723,3.0452720752079037,0.0
3.0463636857643723,3.048546906877309,3.0474552963208406,0.0
3.048546906877309,3.0507301279902457,3.0496385174337775,0.0
3.0507301279902457,3.052913349103182,3.051821738546714,0.0
3.052913349103182,3.055096570216119,3.0540049596596504,0.0
3.055096570216119,3.057279791329056,3.0561881807725877,0.0
3.057279791329056,3.0594630124419924,3.058371401885524,0.0
3.0594630124419924,3.0616462335549293,3.0605546229984606,0.0
3.0616462335549293,3.063829454667866,3.062737844111398,0.0
3.063829454667866,3.0660126757808026,3.0649210652243344,0.0
3.0660126757808026,3.0681958968937395,3.067104286337271,0.0
3.0681958968937395,3.0703791180066764,3.069287507450208,0.0
3.0703791180066764,3.072562339119613,3.0714707285631446,0.0
3.072562339119613,3.0747455602325497,3.073653949676081,0.0
3.0747455602325497,3.0769287813454866,3.0758371707890184,0.0
3.0769287813454866,3.079112002458423,3.078020391901955,0.0
3.079112002458423,3.08129522357136,3.0802036130148913,0.0
3.08129522357136,3.0834784446842964,3.082386834127828,0.0
3.0834784446842964,3.0856616657972333,3.084570055240765,0.0
3.0856616657972333,3.0878448869101702,3.0867532763537016,0.0
3.0878448869101702,3.0900281080231067,3.0889364974666385,0.0
3.0900281080231067,3.0922113291360436,3.0911197185795753,0.0
3.0922113291360436,3.0943945502489805,3.093302939692512,0.0
3.0943945502489805,3.096577771361917,3.0954861608054487,0.0
3.096577771361917,3.098760992474854,3.0976693819183856,0.0
3.098760992474854,3.1009442135877907,3.099852603031322,0.0
3.1009442135877907,3.103127434700727,3.102035824144259,0.0
3.103127434700727,3.105310655813664,3.104219045257196,0.0
3.105310655813664,3.1074938769266005,3.1064022663701323,0.0
3.1074938769266005,3.1096770980395374,3.1085854874830687,0.0
3.1096770980395374,3.1118603191524743,3.110768708596006,0.0
3.1118603191524743,3.1140435402654107,3.1129519297089425,0.0
3.1140435402654107,3.1162267613783476,3.115135150821879,0.0
3.1162267613783476,3.1184099824912845,3.1173183719348163,0.0
3.1184099824912845,3.120593203604221,3.1195015930477528,0.0
3.120593203604221,3.122776424717158,3.121684814160689,0.0
3.122776424717158,3.124959645830095,3.1238680352736266,0.0
3.124959645830095,3.1271428669430312,3.126051256386563,0.01744278488754011
3.1271428669430312,3.129326088055968,3.1282344774994995,0.0
3.129326088055968,3.1315093091689046,3.1304176986124364,0.0
3.1315093091689046,3.1336925302818415,3.1326009197253732,0.0
3.1336925302818415,3.1358757513947784,3.1347841408383097,0.0
3.1358757513947784,3.138058972507715,3.1369673619512466,0.0
3.138058972507715,3.1402421936206517,3.1391505830641835,0.0
3.1402421936206517,3.1424254147335886,3.14133380417712,0.0
3.1424254147335886,3.144608635846525,3.143517025290057,0.0
3.144608635846525,3.146791856959462,3.1457002464029937,0.0
3.146791856959462,3.148975078072399,3.14788346751593,0.0
3.148975078072399,3.1511582991853353,3.150066688628867,0.0
3.1511582991853353,3.153341520298272,3.152249909741804,0.0
3.153341520298272,3.155524741411209,3.1544331308547404,0.0
3.155524741411209,3.1577079625241455,3.1566163519676773,0.0
3.1577079625241455,3.1598911836370824,3.158799573080614,0.0
3.1598911836370824,3.162074404750019,3.1609827941935507,0.0
3.162074404750019,3.164257625862956,3.163166015306487,0.0
3.164257625862956,3.1664408469758927,3.1653492364194245,0.0
3.1664408469758927,3.168624068088829,3.167532457532361,0.0
3.168624068088829,3.170807289201766,3.1697156786452974,0.0
3.170807289201766,3.172990510314703,3.1718988997582347,0.0
3.172990510314703,3.1751737314276394,3.174082120871171,0.0
3.1751737314276394,3.1773569525405763,3.1762653419841076,0.0
3.1773569525405763,3.179540173653513,3.178448563097045,0.0
3.179540173653513,3.1817233947664496,3.1806317842099814,0.0
3.1817233947664496,3.1839066158793865,3.182815005322918,0.0
3.1839066158793865,3.186089836992323,3.1849982264358547,0.0
3.186089836992323,3.18827305810526,3.1871814475487916,0.0
3.18827305810526,3.1904562792181967,3.189364668661728,0.0
3.1904562792181967,3.192639500331133,3.191547889774665,0.0
3.192639500331133,3.19482272144407,3.193731110887602,0.0
3.19482272144407,3.197005942557007,3.1959143320005383,0.0
3.197005942557007,3.1991891636699434,3.198097553113475,0.0
3.1991891636699434,3.2013723847828803,3.200280774226412,0.0
3.2013723847828803,3.2035556058958172,3.2024639953393486,0.0
3.2035556058958172,3.2057388270087537,3.2046472164522855,0.0
3.2057388270087537,3.2079220481216906,3.2068304375652223,0.0
3.2079220481216906,3.2101052692346275,3.209013658678159,0.0
3.2101052692346275,3.212288490347564,3.2111968797910957,0.0
3.212288490347564,3.214471711460501,3.2133801009040326,0.0
3.214471711460501,3.2166549325734373,3.215563322016969,0.0
3.2166549325734373,3.218838153686374,3.2177465431299055,0.0
3.218838153686374,3.221021374799311,3.219929764242843,0.0
3.221021374799311,3.2232045959122475,3.2221129853557793,0.0
3.2232045959122475,3.2253878170251844,3.2242962064687157,0.0
3.2253878170251844,3.2275710381381213,3.226479427581653,0.0
3.2275710381381213,3.2297542592510577,3.2286626486945895,0.0
3.2297542592510577,3.2319374803639946,3.230845869807526,0.0
3.2319374803639946,3.2341207014769315,3.2330290909204633,0.0
3.2341207014769315,3.236303922589868,3.2352123120333998,0.0
3.236303922589868,3.238487143702805,3.237395533146336,0.0
3.238487143702805,3.2406703648157413,3.239578754259273,0.0
3.2406703648157413,3.2428535859286782,3.24176197537221,0.0
3.2428535859286782,3.245036807041615,3.2439451964851465,0.0
3.245036807041615,3.2472200281545516,3.2461284175980833,0.0
3.2472200281545516,3.2494032492674885,3.2483116387110202,0.0
3.2494032492674885,3.2515864703804254,3.2504948598239567,0.0
3.2515864703804254,3.253769691493362,3.2526780809368936,0.0
3.253769691493362,3.2559529126062987,3.2548613020498305,0.0
3.2559529126062987,3.2581361337192356,3.257044523162767,0.0
3.2581361337192356,3.260319354832172,3.259227744275704,0.0
3.260319354832172,3.262502575945109,3.2614109653886407,0.0
3.262502575945109,3.264685797058046,3.263594186501577,0.0
3.264685797058046,3.2668690181709823,3.265777407614514,0.0
3.2668690181709823,3.269052239283919,3.267960628727451,0.0
3.269052239283919,3.2712354603968556,3.2701438498403874,0.0
3.2712354603968556,3.2734186815097925,3.272327070953324,0.0
3.2734186815097925,3.2756019026227294,3.274510292066261,0.0
3.2756019026227294,3.277785123735666,3.2766935131791977,0.0
3.277785123735666,3.279968344848603,3.278876734292134,0.0
3.279968344848603,3.2821515659615397,3.2810599554050714,0.0
3.2821515659615397,3.284334787074476,3.283243176518008,0.0
3.284334787074476,3.286518008187413,3.2854263976309444,0.0
3.286518008187413,3.28870122930035,3.2876096187438817,0.0
3.28870122930035,3.2908844504132864,3.289792839856818,0.0
3.2908844504132864,3.2930676715262233,3.2919760609697546,0.0
3.2930676715262233,3.29525089263916,3.294159282082692,0.00872139244376828


==> result-data/pred_srbhfix_val_modernbert-bins.csv <==
bin_left,bin_right,bin_center,density
0.0010086059570312,0.00466626688639318,0.00283743642171219,14.240447287494602
0.00466626688639318,0.00832392781575516,0.00649509735107417,28.282158785125226
0.00832392781575516,0.011981588745117138,0.010152758280436148,23.724941534796116
0.011981588745117138,0.01563924967447912,0.013810419209798128,22.374908755375287
0.01563924967447912,0.019296910603841096,0.017468080139160107,26.027535513909786
0.019296910603841096,0.022954571533203075,0.021125741068522087,25.534122518385413
0.022954571533203075,0.026612232462565055,0.024783401997884064,22.559938628696933
0.026612232462565055,0.030269893391927035,0.028441062927246047,17.673779381351576
0.030269893391927035,0.033927554321289015,0.03209872385660802,16.20724631132085
0.033927554321289015,0.03758521525065099,0.03575638478597,14.219888412681097
0.03758521525065099,0.041242876180012975,0.03941404571533198,13.52088666902157
0.041242876180012975,0.04490053710937495,0.043071706644693966,7.915166803203213
0.04490053710937495,0.048558198038736934,0.04672936757405594,8.422285715269897
0.048558198038736934,0.05221585896809891,0.05038702850341792,5.153424619921053
0.05221585896809891,0.055873519897460894,0.0540446894327799,3.351096594602913
0.055873519897460894,0.05953118082682287,0.057702350362141885,3.0221545975866815
0.05953118082682287,0.06318884175618485,0.061360011291503855,2.2203584798596028
0.06318884175618485,0.06684650268554683,0.06501767222086584,1.9462401490127348
0.06684650268554683,0.07050416361490881,0.06867533315022782,1.8091809835893027
0.07050416361490881,0.07416182454427078,0.07233299407958979,1.1033262816586318
0.07416182454427078,0.07781948547363277,0.07599065500895177,1.356885737691977
0.07781948547363277,0.08147714640299475,0.07964831593831376,1.2403854470820599
0.08147714640299475,0.08513480733235673,0.08330597686767574,0.6304721609477874
0.08513480733235673,0.0887924682617187,0.08696363779703772,0.513971870337872
0.0887924682617187,0.09245012919108068,0.0906212987263997,0.8360609090829354
0.09245012919108068,0.09610779012044267,0.09427895965576168,0.5619425782360713
0.09610779012044267,0.09976545104980464,0.09793662058512365,0.3837656631856111
0.09976545104980464,0.10342311197916662,0.10159428151448563,0.28782424738920726
0.10342311197916662,0.1070807729085286,0.10525194244384761,0.22614762294866284
0.1070807729085286,0.11073843383789059,0.1089096033732096,0.29467720566037886
0.11073843383789059,0.11439609476725256,0.11256726430257158,0.19188283159280556
0.11439609476725256,0.11805375569661454,0.11622492523193355,0.3974715797279529
0.11805375569661454,0.12171141662597652,0.11988258616129553,0.10279437406757402
0.12171141662597652,0.1253690775553385,0.1235402470906575,0.1507650819657758
0.1253690775553385,0.12902673848470048,0.12719790802001948,0.15761804023694684
0.12902673848470048,0.13268439941406246,0.13085556894938147,0.17132395677929002
0.13268439941406246,0.13634206034342444,0.13451322987874345,0.10964733233874562
0.13634206034342444,0.13999972127278643,0.13817089080810543,0.15076508196577523
0.13999972127278643,0.1436573822021484,0.14182855173746742,0.08908845752523081
0.1436573822021484,0.14731504313151036,0.14548621266682937,0.0890884575252315
0.14731504313151036,0.15097270406087235,0.14914387359619136,0.10964733233874562
0.15097270406087235,0.15463036499023433,0.15280153452555334,0.12335324888108883
0.15463036499023433,0.15828802591959631,0.15645919545491532,0.08908845752523081
0.15828802591959631,0.1619456868489583,0.1601168563842773,0.10279437406757402
0.1619456868489583,0.16560334777832028,0.1637745173136393,0.05482366616937281
0.16560334777832028,0.16926100870768226,0.16743217824300127,0.04797070789820121
0.16926100870768226,0.17291866963704422,0.17108983917236326,0.09594141579640314
0.17291866963704422,0.1765763305664062,0.1747475001017252,0.13020620715226042
0.1765763305664062,0.1802339914957682,0.1784051610310872,0.06167662444054441
0.1802339914957682,0.18389165242513017,0.18206282196044918,0.10279437406757402
0.18389165242513017,0.18754931335449215,0.18572048288981116,0.11650029060991722
0.18754931335449215,0.19120697428385414,0.18937814381917314,0.08908845752523081
0.19120697428385414,0.19486463521321612,0.19303580474853513,0.06852958271171601
0.19486463521321612,0.19852229614257808,0.19669346567789708,0.054823666169373224
0.19852229614257808,0.20217995707194006,0.20035112660725907,0.25355945603334923
0.20217995707194006,0.20583761800130204,0.20400878753662105,0.08223549925405922
0.20583761800130204,0.20949527893066403,0.20766644846598303,0.06167662444054441
0.20949527893066403,0.213152939860026,0.21132410939534502,0.06852958271171601
0.213152939860026,0.216810600789388,0.214981770324707,0.027411833084686404
0.216810600789388,0.22046826171874997,0.21863943125406898,0.05482366616937281
0.22046826171874997,0.22412592264811193,0.22229709218343097,0.09594141579640314
0.22412592264811193,0.2277835835774739,0.22595475311279292,0.05482366616937281
0.2277835835774739,0.2314412445068359,0.2296124140421549,0.027411833084686404
0.2314412445068359,0.23509890543619788,0.2332700749715169,0.013705916542343202
0.23509890543619788,0.23875656636555986,0.23692773590087887,0.013705916542343202
0.23875656636555986,0.24241422729492185,0.24058539683024086,0.04111774962702961
0.24241422729492185,0.24607188822428383,0.24424305775960284,0.027411833084686404
0.24607188822428383,0.24972954915364579,0.2479007186889648,0.03426479135585827
0.24972954915364579,0.2533872100830078,0.2515583796183268,0.006852958271171549
0.2533872100830078,0.2570448710123697,0.25521604054768876,0.05482366616937364
0.2570448710123697,0.26070253194173176,0.25887370147705074,0.04797070789820048
0.26070253194173176,0.2643601928710937,0.2625313624064127,0.01370591654234341
0.2643601928710937,0.26801785380045573,0.2661890233357747,0.006852958271171497
0.26801785380045573,0.27167551472981766,0.2698466842651367,0.04797070789820194
0.27167551472981766,0.2753331756591797,0.2735043451944987,0.006852958271171497
0.2753331756591797,0.2789908365885416,0.27716200612386066,0.020558874813515118
0.2789908365885416,0.28264849751790366,0.28081966705322264,0.06852958271171497
0.28264849751790366,0.2863061584472656,0.2844773279825846,0.020558874813515118
0.2863061584472656,0.2899638193766275,0.28813498891194655,0.006852958271171705
0.2899638193766275,0.29362148030598956,0.29179264984130854,0.006852958271171497
0.29362148030598956,0.2972791412353515,0.2954503107706705,0.02741183308468682
0.2972791412353515,0.3009368021647135,0.2991079717000325,0.006852958271171497
0.3009368021647135,0.30459446309407545,0.3027656326293945,0.01370591654234341
0.30459446309407545,0.3082521240234375,0.30642329355875647,0.013705916542342994
0.3082521240234375,0.3119097849527994,0.31008095448811845,0.034264791355858526
0.3119097849527994,0.31556744588216146,0.31373861541748044,0.013705916542342994
0.31556744588216146,0.3192251068115234,0.3173962763468424,0.006852958271171705
0.3192251068115234,0.3228827677408854,0.3210539372762044,0.013705916542342994
0.3228827677408854,0.32654042867024735,0.3247115982055664,0.020558874813515118
0.32654042867024735,0.3301980895996094,0.32836925913492837,0.013705916542342994
0.3301980895996094,0.3338557505289713,0.33202692006429035,0.0
0.3338557505289713,0.33751341145833336,0.33568458099365234,0.0
0.33751341145833336,0.3411710723876953,0.3393422419230143,0.020558874813515118
0.3411710723876953,0.3448287333170572,0.34299990285237625,0.02741183308468682
0.3448287333170572,0.34848639424641925,0.34665756378173823,0.02055887481351449
0.34848639424641925,0.3521440551757812,0.3503152247111002,0.0
0.3521440551757812,0.3558017161051432,0.3539728856404622,0.02055887481351449
0.3558017161051432,0.35945937703450515,0.3576305465698242,0.006852958271171705
0.35945937703450515,0.3631170379638672,0.36128820749918616,0.034264791355857485
0.3631170379638672,0.3667746988932291,0.36494586842854815,0.006852958271171705
0.3667746988932291,0.37043235982259115,0.36860352935791013,0.006852958271171497
0.37043235982259115,0.3740900207519531,0.3722611902872721,0.020558874813515118
0.3740900207519531,0.3777476816813151,0.3759188512166341,0.013705916542342994
0.3777476816813151,0.38140534261067705,0.3795765121459961,0.01370591654234341
0.38140534261067705,0.3850630035400391,0.38323417307535806,0.013705916542342994
0.3850630035400391,0.388720664469401,0.38689183400472005,0.0
0.388720664469401,0.39237832539876294,0.390549494934082,0.006852958271171705
0.39237832539876294,0.396035986328125,0.39420715586344396,0.013705916542342994
0.396035986328125,0.3996936472574869,0.39786481679280594,0.020558874813515118
0.3996936472574869,0.40335130818684894,0.4015224777221679,0.013705916542342994
0.40335130818684894,0.4070089691162109,0.4051801386515299,0.006852958271171705
0.4070089691162109,0.4106666300455729,0.4088377995808919,0.027411833084685987
0.4106666300455729,0.41432429097493484,0.4124954605102539,0.02741183308468682
0.41432429097493484,0.4179819519042969,0.41615312143961586,0.02055887481351449
0.4179819519042969,0.4216396128336588,0.41981078236897784,0.006852958271171705
0.4216396128336588,0.42529727376302084,0.4234684432983398,0.006852958271171497
0.42529727376302084,0.42895493469238277,0.4271261042277018,0.006852958271171705
0.42895493469238277,0.4326125956217448,0.4307837651570638,0.006852958271171497
0.4326125956217448,0.43627025655110674,0.4344414260864258,0.006852958271171705
0.43627025655110674,0.4399279174804688,0.43809908701578776,0.013705916542342994
0.4399279174804688,0.4435855784098307,0.44175674794514974,0.006852958271171705
0.4435855784098307,0.44724323933919263,0.44541440887451167,0.020558874813515118
0.44724323933919263,0.45090090026855467,0.44907206980387365,0.013705916542342994
0.45090090026855467,0.4545585611979166,0.45272973073323564,0.006852958271171705
0.4545585611979166,0.45821622212727864,0.4563873916625976,0.02055887481351449
0.45821622212727864,0.46187388305664057,0.4600450525919596,0.01370591654234341
0.46187388305664057,0.4655315439860026,0.4637027135213216,0.02055887481351449
0.4655315439860026,0.46918920491536453,0.46736037445068357,0.020558874813515118
0.46918920491536453,0.47284686584472657,0.47101803538004555,0.013705916542342994
0.47284686584472657,0.4765045267740885,0.47467569630940754,0.020558874813515118
0.4765045267740885,0.48016218770345054,0.4783333572387695,0.013705916542342994
0.48016218770345054,0.48381984863281247,0.4819910181681315,0.01370591654234341
0.48381984863281247,0.4874775095621745,0.4856486790974935,0.0
0.4874775095621745,0.49113517049153643,0.48930634002685547,0.006852958271171705
0.49113517049153643,0.49479283142089847,0.49296400095621745,0.02055887481351449
0.49479283142089847,0.4984504923502604,0.49662166188557944,0.01370591654234341
0.4984504923502604,0.5021081532796224,0.5002793228149414,0.006852958271171497
0.5021081532796224,0.5057658142089844,0.5039369837443034,0.020558874813515118
0.5057658142089844,0.5094234751383464,0.5075946446736654,0.006852958271171497
0.5094234751383464,0.5130811360677083,0.5112523056030274,0.01370591654234341
0.5130811360677083,0.5167387969970704,0.5149099665323893,0.013705916542342994
0.5167387969970704,0.5203964579264323,0.5185676274617513,0.006852958271171705
0.5203964579264323,0.5240541188557942,0.5222252883911133,0.006852958271171705
0.5240541188557942,0.5277117797851563,0.5258829493204753,0.013705916542342994
0.5277117797851563,0.5313694407145182,0.5295406102498372,0.006852958271171705
0.5313694407145182,0.5350271016438802,0.5331982711791992,0.0
0.5350271016438802,0.5386847625732422,0.5368559321085612,0.006852958271171705
0.5386847625732422,0.5423424235026042,0.5405135930379232,0.027411833084685987
0.5423424235026042,0.5460000844319661,0.5441712539672852,0.01370591654234341
0.5460000844319661,0.5496577453613282,0.5478289148966471,0.006852958271171497
0.5496577453613282,0.5533154062906901,0.5514865758260091,0.01370591654234341
0.5533154062906901,0.5569730672200521,0.5551442367553712,0.0
0.5569730672200521,0.5606307281494141,0.5588018976847331,0.006852958271171705
0.5606307281494141,0.5642883890787761,0.562459558614095,0.013705916542342994
0.5642883890787761,0.567946050008138,0.5661172195434571,0.006852958271171705
0.567946050008138,0.5716037109375001,0.5697748804728191,0.0
0.5716037109375001,0.575261371866862,0.573432541402181,0.006852958271171705
0.575261371866862,0.5789190327962239,0.577090202331543,0.006852958271171705
0.5789190327962239,0.582576693725586,0.5807478632609049,0.0
0.582576693725586,0.5862343546549479,0.5844055241902669,0.0
0.5862343546549479,0.5898920155843099,0.588063185119629,0.0
0.5898920155843099,0.5935496765136719,0.5917208460489909,0.006852958271171705
0.5935496765136719,0.5972073374430339,0.5953785069783528,0.0
0.5972073374430339,0.6008649983723958,0.5990361679077149,0.0
0.6008649983723958,0.6045226593017579,0.6026938288370769,0.0
0.6045226593017579,0.6081803202311198,0.6063514897664388,0.006852958271171705
0.6081803202311198,0.6118379811604818,0.6100091506958008,0.0
0.6118379811604818,0.6154956420898438,0.6136668116251628,0.0
0.6154956420898438,0.6191533030192058,0.6173244725545248,0.0
0.6191533030192058,0.6228109639485677,0.6209821334838868,0.006852958271171705
0.6228109639485677,0.6264686248779296,0.6246397944132487,0.0
0.6264686248779296,0.6301262858072917,0.6282974553426106,0.006852958271171497
0.6301262858072917,0.6337839467366536,0.6319551162719727,0.006852958271171705
0.6337839467366536,0.6374416076660157,0.6356127772013347,0.0
0.6374416076660157,0.6410992685953776,0.6392704381306966,0.006852958271171705
0.6410992685953776,0.6447569295247396,0.6429280990600585,0.0
0.6447569295247396,0.6484145904541015,0.6465857599894206,0.0
0.6484145904541015,0.6520722513834636,0.6502434209187826,0.0
0.6520722513834636,0.6557299123128255,0.6539010818481445,0.006852958271171705
0.6557299123128255,0.6593875732421876,0.6575587427775065,0.0
0.6593875732421876,0.6630452341715495,0.6612164037068685,0.0
0.6630452341715495,0.6667028951009115,0.6648740646362306,0.006852958271171497
0.6667028951009115,0.6703605560302734,0.6685317255655925,0.0
0.6703605560302734,0.6740182169596355,0.6721893864949544,0.0
0.6740182169596355,0.6776758778889974,0.6758470474243164,0.0
0.6776758778889974,0.6813335388183593,0.6795047083536784,0.0
0.6813335388183593,0.6849911997477214,0.6831623692830404,0.006852958271171497
0.6849911997477214,0.6886488606770833,0.6868200302124023,0.006852958271171705
0.6886488606770833,0.6923065216064453,0.6904776911417643,0.0
0.6923065216064453,0.6959641825358073,0.6941353520711263,0.0
0.6959641825358073,0.6996218434651693,0.6977930130004883,0.006852958271171497
0.6996218434651693,0.7032795043945312,0.7014506739298503,0.0
0.7032795043945312,0.7069371653238933,0.7051083348592122,0.013705916542342994
0.7069371653238933,0.7105948262532552,0.7087659957885742,0.0
0.7105948262532552,0.7142524871826172,0.7124236567179363,0.0
0.7142524871826172,0.7179101481119792,0.7160813176472982,0.0
0.7179101481119792,0.7215678090413412,0.7197389785766601,0.006852958271171497
0.7215678090413412,0.7252254699707031,0.7233966395060222,0.006852958271171705
0.7252254699707031,0.7288831309000652,0.7270543004353842,0.0
0.7288831309000652,0.7325407918294271,0.7307119613647461,0.0
0.7325407918294271,0.736198452758789,0.7343696222941081,0.0
0.736198452758789,0.7398561136881511,0.73802728322347,0.0
0.7398561136881511,0.743513774617513,0.741684944152832,0.0
0.743513774617513,0.747171435546875,0.7453426050821941,0.0
0.747171435546875,0.750829096476237,0.749000266011556,0.0
0.750829096476237,0.754486757405599,0.7526579269409179,0.0
0.754486757405599,0.7581444183349609,0.75631558787028,0.0
0.7581444183349609,0.761802079264323,0.759973248799642,0.0
0.761802079264323,0.7654597401936849,0.7636309097290039,0.0
0.7654597401936849,0.7691174011230469,0.7672885706583659,0.0
0.7691174011230469,0.7727750620524089,0.7709462315877279,0.006852958271171705
0.7727750620524089,0.7764327229817709,0.7746038925170899,0.0
0.7764327229817709,0.7800903839111328,0.7782615534464519,0.006852958271171705
0.7800903839111328,0.7837480448404948,0.7819192143758138,0.006852958271171705
0.7837480448404948,0.7874057057698568,0.7855768753051757,0.0
0.7874057057698568,0.7910633666992187,0.7892345362345378,0.006852958271171705
0.7910633666992187,0.7947210276285808,0.7928921971638998,0.006852958271171497
0.7947210276285808,0.7983786885579427,0.7965498580932617,0.0
0.7983786885579427,0.8020363494873047,0.8002075190226237,0.0
0.8020363494873047,0.8056940104166667,0.8038651799519857,0.006852958271171705
0.8056940104166667,0.8093516713460287,0.8075228408813477,0.0
0.8093516713460287,0.8130093322753906,0.8111805018107097,0.0
0.8130093322753906,0.8166669932047527,0.8148381627400716,0.0
0.8166669932047527,0.8203246541341146,0.8184958236694336,0.0
0.8203246541341146,0.8239823150634766,0.8221534845987957,0.0
0.8239823150634766,0.8276399759928386,0.8258111455281576,0.0
0.8276399759928386,0.8312976369222006,0.8294688064575195,0.006852958271171497
0.8312976369222006,0.8349552978515625,0.8331264673868816,0.006852958271171705
0.8349552978515625,0.8386129587809245,0.8367841283162435,0.0
0.8386129587809245,0.8422706197102865,0.8404417892456055,0.0
0.8422706197102865,0.8459282806396484,0.8440994501749675,0.0
0.8459282806396484,0.8495859415690105,0.8477571111043294,0.0
0.8495859415690105,0.8532436024983724,0.8514147720336914,0.0
0.8532436024983724,0.8569012634277344,0.8550724329630535,0.0
0.8569012634277344,0.8605589243570964,0.8587300938924154,0.006852958271171705
0.8605589243570964,0.8642165852864584,0.8623877548217773,0.0
0.8642165852864584,0.8678742462158203,0.8660454157511394,0.0
0.8678742462158203,0.8715319071451824,0.8697030766805014,0.0
0.8715319071451824,0.8751895680745443,0.8733607376098633,0.006852958271171705
0.8751895680745443,0.8788472290039063,0.8770183985392253,0.0
0.8788472290039063,0.8825048899332683,0.8806760594685873,0.0
0.8825048899332683,0.8861625508626302,0.8843337203979492,0.01370591654234341
0.8861625508626302,0.8898202117919922,0.8879913813273113,0.02055887481351449
0.8898202117919922,0.8934778727213541,0.8916490422566732,0.0
0.8934778727213541,0.8971355336507162,0.8953067031860351,0.0
0.8971355336507162,0.9007931945800781,0.8989643641153972,0.0
0.9007931945800781,0.9044508555094402,0.9026220250447592,0.006852958271171497
0.9044508555094402,0.9081085164388021,0.9062796859741211,0.006852958271171705
0.9081085164388021,0.9117661773681641,0.909937346903483,0.0
0.9117661773681641,0.915423838297526,0.9135950078328451,0.0
0.915423838297526,0.9190814992268881,0.9172526687622071,0.0
0.9190814992268881,0.92273916015625,0.920910329691569,0.0
0.92273916015625,0.926396821085612,0.924567990620931,0.0
0.926396821085612,0.930054482014974,0.928225651550293,0.0
0.930054482014974,0.933712142944336,0.9318833124796551,0.006852958271171497
0.933712142944336,0.937369803873698,0.935540973409017,0.020558874813515118
0.937369803873698,0.9410274648030599,0.9391986343383789,0.006852958271171705
0.9410274648030599,0.9446851257324219,0.9428562952677408,0.0
0.9446851257324219,0.9483427866617838,0.9465139561971029,0.0
0.9483427866617838,0.9520004475911459,0.9501716171264649,0.0
0.9520004475911459,0.9556581085205078,0.9538292780558268,0.020558874813515118
0.9556581085205078,0.9593157694498698,0.9574869389851888,0.0
0.9593157694498698,0.9629734303792318,0.9611445999145508,0.0
0.9629734303792318,0.9666310913085938,0.9648022608439129,0.0
0.9666310913085938,0.9702887522379557,0.9684599217732748,0.0
0.9702887522379557,0.9739464131673178,0.9721175827026367,0.0
0.9739464131673178,0.9776040740966797,0.9757752436319987,0.0
0.9776040740966797,0.9812617350260417,0.9794329045613608,0.006852958271171497
0.9812617350260417,0.9849193959554037,0.9830905654907227,0.0
0.9849193959554037,0.9885770568847657,0.9867482264200846,0.0
0.9885770568847657,0.9922347178141276,0.9904058873494467,0.0
0.9922347178141276,0.9958923787434896,0.9940635482788086,0.006852958271171705
0.9958923787434896,0.9995500396728516,0.9977212092081706,0.0
0.9995500396728516,1.0032077006022135,1.0013788701375326,0.006852958271171705
1.0032077006022135,1.0068653615315755,1.0050365310668945,0.006852958271171705
1.0068653615315755,1.0105230224609374,1.0086941919962564,0.0
1.0105230224609374,1.0141806833902993,1.0123518529256184,0.006852958271171705
1.0141806833902993,1.0178383443196615,1.0160095138549803,0.0
1.0178383443196615,1.0214960052490234,1.0196671747843424,0.0
1.0214960052490234,1.0251536661783853,1.0233248357137044,0.0
1.0251536661783853,1.0288113271077473,1.0269824966430663,0.020558874813515118
1.0288113271077473,1.0324689880371094,1.0306401575724284,0.0
1.0324689880371094,1.0361266489664713,1.0342978185017904,0.006852958271171705
1.0361266489664713,1.0397843098958333,1.0379554794311523,0.0
1.0397843098958333,1.0434419708251952,1.0416131403605142,0.0
1.0434419708251952,1.0470996317545571,1.0452708012898762,0.006852958271171705
1.0470996317545571,1.0507572926839193,1.048928462219238,0.0
1.0507572926839193,1.0544149536132812,1.0525861231486002,0.0
1.0544149536132812,1.0580726145426431,1.0562437840779622,0.0
1.0580726145426431,1.061730275472005,1.059901445007324,0.0
1.061730275472005,1.0653879364013672,1.0635591059366862,0.0
1.0653879364013672,1.0690455973307291,1.0672167668660482,0.020558874813515118
1.0690455973307291,1.072703258260091,1.07087442779541,0.01370591654234341
1.072703258260091,1.076360919189453,1.074532088724772,0.0
1.076360919189453,1.0800185801188151,1.078189749654134,0.0
1.0800185801188151,1.083676241048177,1.081847410583496,0.0
1.083676241048177,1.087333901977539,1.085505071512858,0.0
1.087333901977539,1.090991562906901,1.08916273244222,0.006852958271171705
1.090991562906901,1.0946492238362628,1.0928203933715819,0.0
1.0946492238362628,1.098306884765625,1.096478054300944,0.0
1.098306884765625,1.101964545694987,1.100135715230306,0.01370591654234341
1.101964545694987,1.1056222066243488,1.1037933761596679,0.0
1.1056222066243488,1.1092798675537108,1.1074510370890298,0.006852958271171705
1.1092798675537108,1.112937528483073,1.1111086980183917,0.006852958271171289
1.112937528483073,1.1165951894124349,1.1147663589477539,0.0
1.1165951894124349,1.1202528503417968,1.1184240198771158,0.0
1.1202528503417968,1.1239105112711587,1.1220816808064777,0.0
1.1239105112711587,1.1275681722005209,1.12573934173584,0.0
1.1275681722005209,1.1312258331298828,1.1293970026652018,0.006852958271171705
1.1312258331298828,1.1348834940592447,1.1330546635945637,0.01370591654234341
1.1348834940592447,1.1385411549886066,1.1367123245239257,0.006852958271171705
1.1385411549886066,1.1421988159179688,1.1403699854532876,0.0
1.1421988159179688,1.1458564768473307,1.1440276463826498,0.0
1.1458564768473307,1.1495141377766926,1.1476853073120117,0.006852958271171705
1.1495141377766926,1.1531717987060546,1.1513429682413736,0.0
1.1531717987060546,1.1568294596354165,1.1550006291707355,0.0
1.1568294596354165,1.1604871205647787,1.1586582901000977,0.0
1.1604871205647787,1.1641447814941406,1.1623159510294596,0.006852958271171705
1.1641447814941406,1.1678024424235025,1.1659736119588215,0.0
1.1678024424235025,1.1714601033528644,1.1696312728881835,0.006852958271171705
1.1714601033528644,1.1751177642822266,1.1732889338175454,0.0
1.1751177642822266,1.1787754252115885,1.1769465947469075,0.0
1.1787754252115885,1.1824330861409504,1.1806042556762695,0.0
1.1824330861409504,1.1860907470703124,1.1842619166056314,0.006852958271171705
1.1860907470703124,1.1897484079996745,1.1879195775349936,0.0
1.1897484079996745,1.1934060689290364,1.1915772384643555,0.0
1.1934060689290364,1.1970637298583984,1.1952348993937174,0.0
1.1970637298583984,1.2007213907877603,1.1988925603230793,0.0
1.2007213907877603,1.2043790517171222,1.2025502212524413,0.0
1.2043790517171222,1.2080367126464844,1.2062078821818032,0.006852958271171289
1.2080367126464844,1.2116943735758463,1.2098655431111653,0.006852958271171705
1.2116943735758463,1.2153520345052082,1.2135232040405273,0.0
1.2153520345052082,1.2190096954345702,1.2171808649698892,0.006852958271171705
1.2190096954345702,1.2226673563639323,1.2208385258992513,0.0
1.2226673563639323,1.2263250172932942,1.2244961868286133,0.0
1.2263250172932942,1.2299826782226562,1.2281538477579752,0.0
1.2299826782226562,1.233640339152018,1.2318115086873371,0.006852958271171705
1.233640339152018,1.2372980000813802,1.235469169616699,0.0
1.2372980000813802,1.2409556610107422,1.2391268305460612,0.006852958271171705
1.2409556610107422,1.244613321940104,1.2427844914754231,0.006852958271171705
1.244613321940104,1.248270982869466,1.246442152404785,0.0
1.248270982869466,1.251928643798828,1.250099813334147,0.0
1.251928643798828,1.25558630472819,1.2537574742635091,0.006852958271171289
1.25558630472819,1.259243965657552,1.257415135192871,0.006852958271171705
1.259243965657552,1.262901626586914,1.261072796122233,0.0
1.262901626586914,1.266559287516276,1.264730457051595,0.0
1.266559287516276,1.270216948445638,1.2683881179809569,0.0
1.270216948445638,1.273874609375,1.272045778910319,0.006852958271171705
1.273874609375,1.277532270304362,1.275703439839681,0.01370591654234341
1.277532270304362,1.2811899312337238,1.2793611007690429,0.006852958271171705
1.2811899312337238,1.284847592163086,1.283018761698405,0.0
1.284847592163086,1.288505253092448,1.286676422627767,0.006852958271171705
1.288505253092448,1.2921629140218098,1.2903340835571289,0.0
1.2921629140218098,1.2958205749511718,1.2939917444864908,0.0
1.2958205749511718,1.299478235880534,1.2976494054158527,0.006852958271171289
1.299478235880534,1.3031358968098958,1.3013070663452149,0.006852958271171705
1.3031358968098958,1.3067935577392578,1.3049647272745768,0.0
1.3067935577392578,1.3104512186686197,1.3086223882039387,0.006852958271171705
1.3104512186686197,1.3141088795979816,1.3122800491333007,0.01370591654234341
1.3141088795979816,1.3177665405273438,1.3159377100626628,0.006852958271171289
1.3177665405273438,1.3214242014567057,1.3195953709920247,0.0
1.3214242014567057,1.3250818623860676,1.3232530319213867,0.0
1.3250818623860676,1.3287395233154295,1.3269106928507486,0.006852958271171705
1.3287395233154295,1.3323971842447917,1.3305683537801105,0.0
1.3323971842447917,1.3360548451741536,1.3342260147094727,0.0
1.3360548451741536,1.3397125061035156,1.3378836756388346,0.0
1.3397125061035156,1.3433701670328775,1.3415413365681965,0.0
1.3433701670328775,1.3470278279622396,1.3451989974975587,0.006852958271171289
1.3470278279622396,1.3506854888916016,1.3488566584269206,0.0
1.3506854888916016,1.3543431498209635,1.3525143193562825,0.0
1.3543431498209635,1.3580008107503254,1.3561719802856445,0.006852958271171705
1.3580008107503254,1.3616584716796873,1.3598296412150064,0.0
1.3616584716796873,1.3653161326090495,1.3634873021443683,0.006852958271171289
1.3653161326090495,1.3689737935384114,1.3671449630737305,0.006852958271171705
1.3689737935384114,1.3726314544677733,1.3708026240030924,0.0
1.3726314544677733,1.3762891153971353,1.3744602849324543,0.0
1.3762891153971353,1.3799467763264974,1.3781179458618165,0.0
1.3799467763264974,1.3836044372558594,1.3817756067911784,0.0
1.3836044372558594,1.3872620981852213,1.3854332677205403,0.0
1.3872620981852213,1.3909197591145832,1.3890909286499022,0.0
1.3909197591145832,1.3945774200439454,1.3927485895792642,0.006852958271171289
1.3945774200439454,1.3982350809733073,1.3964062505086263,0.006852958271171705
1.3982350809733073,1.4018927419026692,1.4000639114379883,0.006852958271171705
1.4018927419026692,1.4055504028320311,1.4037215723673502,0.0
1.4055504028320311,1.409208063761393,1.407379233296712,0.0
1.409208063761393,1.4128657246907552,1.4110368942260743,0.0
1.4128657246907552,1.4165233856201171,1.4146945551554362,0.01370591654234341
1.4165233856201171,1.420181046549479,1.4183522160847981,0.006852958271171705
1.420181046549479,1.423838707478841,1.42200987701416,0.0
1.423838707478841,1.4274963684082032,1.425667537943522,0.0
1.4274963684082032,1.431154029337565,1.4293251988728841,0.0
1.431154029337565,1.434811690266927,1.432982859802246,0.006852958271171705
1.434811690266927,1.438469351196289,1.436640520731608,0.0
1.438469351196289,1.442127012125651,1.4402981816609701,0.0
1.442127012125651,1.445784673055013,1.443955842590332,0.0
1.445784673055013,1.449442333984375,1.447613503519694,0.0
1.449442333984375,1.4530999949137369,1.451271164449056,0.006852958271171705
1.4530999949137369,1.456757655843099,1.4549288253784178,0.0
1.456757655843099,1.460415316772461,1.45858648630778,0.0
1.460415316772461,1.4640729777018229,1.462244147237142,0.01370591654234341
1.4640729777018229,1.4677306386311848,1.4659018081665038,0.01370591654234341
1.4677306386311848,1.4713882995605467,1.4695594690958658,0.0
1.4713882995605467,1.4750459604899089,1.473217130025228,0.006852958271171289
1.4750459604899089,1.4787036214192708,1.4768747909545898,0.0
1.4787036214192708,1.4823612823486327,1.4805324518839518,0.0
1.4823612823486327,1.4860189432779947,1.4841901128133137,0.0
1.4860189432779947,1.4896766042073568,1.4878477737426756,0.0
1.4896766042073568,1.4933342651367187,1.4915054346720378,0.0
1.4933342651367187,1.4969919260660807,1.4951630956013997,0.0
1.4969919260660807,1.5006495869954426,1.4988207565307616,0.0
1.5006495869954426,1.5043072479248047,1.5024784174601238,0.0
1.5043072479248047,1.5079649088541667,1.5061360783894857,0.0
1.5079649088541667,1.5116225697835286,1.5097937393188476,0.0
1.5116225697835286,1.5152802307128905,1.5134514002482096,0.0
1.5152802307128905,1.5189378916422525,1.5171090611775715,0.0
1.5189378916422525,1.5225955525716146,1.5207667221069334,0.0
1.5225955525716146,1.5262532135009765,1.5244243830362956,0.0
1.5262532135009765,1.5299108744303385,1.5280820439656575,0.0
1.5299108744303385,1.5335685353597004,1.5317397048950194,0.006852958271171705
1.5335685353597004,1.5372261962890625,1.5353973658243816,0.013705916542342577
1.5372261962890625,1.5408838572184245,1.5390550267537435,0.0
1.5408838572184245,1.5445415181477864,1.5427126876831054,0.0
1.5445415181477864,1.5481991790771483,1.5463703486124674,0.0
1.5481991790771483,1.5518568400065105,1.5500280095418293,0.006852958271171289
1.5518568400065105,1.5555145009358724,1.5536856704711914,0.0
1.5555145009358724,1.5591721618652343,1.5573433314005534,0.0
1.5591721618652343,1.5628298227945963,1.5610009923299153,0.0
1.5628298227945963,1.5664874837239582,1.5646586532592772,0.0
1.5664874837239582,1.5701451446533203,1.5683163141886394,0.0
1.5701451446533203,1.5738028055826823,1.5719739751180013,0.0
1.5738028055826823,1.5774604665120442,1.5756316360473632,0.0
1.5774604665120442,1.5811181274414061,1.5792892969767252,0.006852958271171705
1.5811181274414061,1.5847757883707683,1.582946957906087,0.006852958271171289
1.5847757883707683,1.5884334493001302,1.5866046188354492,0.0
1.5884334493001302,1.5920911102294921,1.5902622797648112,0.006852958271171705
1.5920911102294921,1.595748771158854,1.593919940694173,0.0
1.595748771158854,1.5994064320882162,1.5975776016235352,0.006852958271171289
1.5994064320882162,1.6030640930175781,1.6012352625528972,0.0
1.6030640930175781,1.60672175394694,1.604892923482259,0.0
1.60672175394694,1.610379414876302,1.608550584411621,0.0
1.610379414876302,1.614037075805664,1.612208245340983,0.0
1.614037075805664,1.617694736735026,1.6158659062703449,0.0
1.617694736735026,1.621352397664388,1.619523567199707,0.0
1.621352397664388,1.62501005859375,1.623181228129069,0.0
1.62501005859375,1.6286677195231118,1.6268388890584309,0.006852958271171705
1.6286677195231118,1.632325380452474,1.630496549987793,0.0
1.632325380452474,1.635983041381836,1.634154210917155,0.0
1.635983041381836,1.6396407023111979,1.6378118718465169,0.0
1.6396407023111979,1.6432983632405598,1.6414695327758788,0.0
1.6432983632405598,1.646956024169922,1.6451271937052407,0.0
1.646956024169922,1.6506136850992839,1.648784854634603,0.006852958271171705
1.6506136850992839,1.6542713460286458,1.6524425155639648,0.006852958271171705
1.6542713460286458,1.6579290069580077,1.6561001764933267,0.006852958271171705
1.6579290069580077,1.6615866678873699,1.659757837422689,0.0
1.6615866678873699,1.6652443288167318,1.6634154983520508,0.0
1.6652443288167318,1.6689019897460937,1.6670731592814128,0.0
1.6689019897460937,1.6725596506754556,1.6707308202107747,0.0
1.6725596506754556,1.6762173116048176,1.6743884811401366,0.0
1.6762173116048176,1.6798749725341797,1.6780461420694985,0.006852958271171289
1.6798749725341797,1.6835326334635417,1.6817038029988607,0.0
1.6835326334635417,1.6871902943929036,1.6853614639282226,0.0
1.6871902943929036,1.6908479553222655,1.6890191248575845,0.0
1.6908479553222655,1.6945056162516277,1.6926767857869467,0.006852958271171289
1.6945056162516277,1.6981632771809896,1.6963344467163086,0.0
1.6981632771809896,1.7018209381103515,1.6999921076456705,0.0
1.7018209381103515,1.7054785990397134,1.7036497685750325,0.0
1.7054785990397134,1.7091362599690756,1.7073074295043944,0.006852958271171289
1.7091362599690756,1.7127939208984375,1.7109650904337566,0.0
1.7127939208984375,1.7164515818277994,1.7146227513631185,0.0
1.7164515818277994,1.7201092427571614,1.7182804122924804,0.0
1.7201092427571614,1.7237669036865233,1.7219380732218423,0.0
1.7237669036865233,1.7274245646158854,1.7255957341512045,0.0
1.7274245646158854,1.7310822255452474,1.7292533950805664,0.0
1.7310822255452474,1.7347398864746093,1.7329110560099283,0.0
1.7347398864746093,1.7383975474039712,1.7365687169392903,0.0
1.7383975474039712,1.7420552083333334,1.7402263778686522,0.0
1.7420552083333334,1.7457128692626953,1.7438840387980143,0.0
1.7457128692626953,1.7493705301920572,1.7475416997273763,0.0
1.7493705301920572,1.7530281911214192,1.7511993606567382,0.006852958271171705
1.7530281911214192,1.7566858520507813,1.7548570215861004,0.0
1.7566858520507813,1.7603435129801432,1.7585146825154623,0.0
1.7603435129801432,1.7640011739095052,1.7621723434448242,0.0
1.7640011739095052,1.767658834838867,1.7658300043741861,0.0
1.767658834838867,1.771316495768229,1.769487665303548,0.0
1.771316495768229,1.7749741566975912,1.77314532623291,0.0
1.7749741566975912,1.778631817626953,1.7768029871622721,0.0
1.778631817626953,1.782289478556315,1.780460648091634,0.006852958271171705
1.782289478556315,1.785947139485677,1.784118309020996,0.0
1.785947139485677,1.789604800415039,1.7877759699503581,0.006852958271171289
1.789604800415039,1.793262461344401,1.79143363087972,0.006852958271171705
1.793262461344401,1.796920122273763,1.795091291809082,0.0
1.796920122273763,1.800577783203125,1.798748952738444,0.0
1.800577783203125,1.804235444132487,1.8024066136678059,0.0
1.804235444132487,1.807893105061849,1.806064274597168,0.006852958271171705
1.807893105061849,1.811550765991211,1.80972193552653,0.0
1.811550765991211,1.8152084269205728,1.8133795964558919,0.006852958271171705
1.8152084269205728,1.818866087849935,1.817037257385254,0.006852958271171289
1.818866087849935,1.822523748779297,1.820694918314616,0.006852958271171705
1.822523748779297,1.8261814097086588,1.8243525792439779,0.020558874813515118
1.8261814097086588,1.8298390706380208,1.8280102401733398,0.006852958271171705
1.8298390706380208,1.8334967315673827,1.8316679011027017,0.0
1.8334967315673827,1.8371543924967448,1.8353255620320637,0.0
1.8371543924967448,1.8408120534261068,1.8389832229614258,0.02741183308468682
1.8408120534261068,1.8444697143554687,1.8426408838907877,0.01370591654234341
1.8444697143554687,1.8481273752848306,1.8462985448201497,0.006852958271171705
1.8481273752848306,1.8517850362141928,1.8499562057495118,0.006852958271171289
1.8517850362141928,1.8554426971435547,1.8536138666788737,0.0
1.8554426971435547,1.8591003580729166,1.8572715276082357,0.020558874813515118
1.8591003580729166,1.8627580190022786,1.8609291885375976,0.02741183308468682
1.8627580190022786,1.8664156799316407,1.8645868494669595,0.020558874813513865
1.8664156799316407,1.8700733408610026,1.8682445103963217,0.0
1.8700733408610026,1.8737310017903646,1.8719021713256836,0.020558874813515118
1.8737310017903646,1.8773886627197265,1.8755598322550455,0.020558874813515118
1.8773886627197265,1.8810463236490884,1.8792174931844075,0.006852958271171705
1.8810463236490884,1.8847039845784506,1.8828751541137696,0.0
1.8847039845784506,1.8883616455078125,1.8865328150431315,0.0
1.8883616455078125,1.8920193064371744,1.8901904759724935,0.0
1.8920193064371744,1.8956769673665363,1.8938481369018554,0.006852958271171705
1.8956769673665363,1.8993346282958985,1.8975057978312173,0.020558874813513865
1.8993346282958985,1.9029922892252604,1.9011634587605795,0.0
1.9029922892252604,1.9066499501546224,1.9048211196899414,0.0
1.9066499501546224,1.9103076110839843,1.9084787806193033,0.020558874813515118
1.9103076110839843,1.9139652720133464,1.9121364415486655,0.013705916542342577
1.9139652720133464,1.9176229329427084,1.9157941024780274,0.006852958271171705
1.9176229329427084,1.9212805938720703,1.9194517634073893,0.020558874813515118
1.9212805938720703,1.9249382548014322,1.9231094243367512,0.006852958271171705
1.9249382548014322,1.9285959157307941,1.9267670852661132,0.04797070789820194
1.9285959157307941,1.9322535766601563,1.930424746195475,0.013705916542342577
1.9322535766601563,1.9359112375895182,1.9340824071248373,0.020558874813515118
1.9359112375895182,1.9395688985188801,1.9377400680541992,0.020558874813515118
1.9395688985188801,1.943226559448242,1.941397728983561,0.02741183308468682
1.943226559448242,1.9468842203776042,1.9450553899129233,0.020558874813513865
1.9468842203776042,1.9505418813069662,1.9487130508422852,0.0
1.9505418813069662,1.954199542236328,1.9523707117716471,0.0
1.954199542236328,1.95785720316569,1.956028372701009,0.04797070789820194
1.95785720316569,1.9615148640950522,1.959686033630371,0.013705916542342577
1.9615148640950522,1.965172525024414,1.9633436945597331,0.01370591654234341
1.965172525024414,1.968830185953776,1.967001355489095,0.020558874813515118
1.968830185953776,1.972487846883138,1.970659016418457,0.01370591654234341
1.972487846883138,1.9761455078125,1.9743166773478191,0.0
1.9761455078125,1.979803168741862,1.977974338277181,0.006852958271171705
1.979803168741862,1.983460829671224,1.981631999206543,0.0
1.983460829671224,1.9871184906005859,1.985289660135905,0.020558874813515118
1.9871184906005859,1.9907761515299478,1.9889473210652668,0.04797070789820194
1.9907761515299478,1.99443381245931,1.9926049819946288,0.013705916542342577
1.99443381245931,1.9980914733886719,1.996262642923991,0.006852958271171705
1.9980914733886719,2.0017491343180343,1.999920303853353,0.02741183308468349
2.0017491343180343,2.005406795247396,2.003577964782715,0.01370591654234341
2.005406795247396,2.009064456176758,2.0072356257120774,0.020558874813515118
2.009064456176758,2.01272211710612,2.010893286641439,0.020558874813515118
2.01272211710612,2.016379778035482,2.014550947570801,0.041117749627030235
2.016379778035482,2.020037438964844,2.0182086085001627,0.01370591654234341
2.020037438964844,2.023695099894206,2.021866269429525,0.04797070789820194
2.023695099894206,2.0273527608235677,2.0255239303588866,0.01370591654234341
2.0273527608235677,2.0310104217529297,2.029181591288249,0.034264791355858526
2.0310104217529297,2.034668082682292,2.032839252217611,0.020558874813512616
2.034668082682292,2.038325743611654,2.036496913146973,0.006852958271171705
2.038325743611654,2.041983404541016,2.040154574076335,0.020558874813515118
2.041983404541016,2.045641065470378,2.0438122350056966,0.034264791355858526
2.045641065470378,2.0492987263997398,2.047469895935059,0.006852958271171705
2.0492987263997398,2.0529563873291017,2.0511275568644205,0.02741183308468682
2.0529563873291017,2.0566140482584636,2.054785217793783,0.034264791355858526
2.0566140482584636,2.0602717091878255,2.0584428787231444,0.020558874813515118
2.0602717091878255,2.063929370117188,2.0621005396525067,0.020558874813512616
2.063929370117188,2.06758703104655,2.065758200581869,0.041117749627030235
2.06758703104655,2.0712446919759118,2.0694158615112306,0.034264791355858526
2.0712446919759118,2.0749023529052737,2.073073522440593,0.01370591654234341
2.0749023529052737,2.0785600138346356,2.0767311833699544,0.01370591654234341
2.0785600138346356,2.0822176747639976,2.080388844299317,0.020558874813515118
2.0822176747639976,2.0858753356933595,2.0840465052286783,0.041117749627030235
2.0858753356933595,2.0895329966227214,2.0877041661580407,0.05482366616937364
2.0895329966227214,2.0931906575520833,2.091361827087402,0.006852958271171705
2.0931906575520833,2.0968483184814457,2.0950194880167645,0.006852958271170872
2.0968483184814457,2.1005059794108076,2.098677148946127,0.08223549925406047
2.1005059794108076,2.1041636403401696,2.1023348098754884,0.01370591654234341
2.1041636403401696,2.1078213012695315,2.1059924708048507,0.02741183308468682
2.1078213012695315,2.1114789621988934,2.1096501317342122,0.034264791355858526
2.1114789621988934,2.1151366231282553,2.1133077926635746,0.01370591654234341
2.1151366231282553,2.1187942840576173,2.116965453592936,0.0
2.1187942840576173,2.122451944986979,2.1206231145222985,0.006852958271171705
2.122451944986979,2.1261096059163416,2.1242807754516604,0.006852958271170872
2.1261096059163416,2.1297672668457035,2.1279384363810223,0.01370591654234341
2.1297672668457035,2.1334249277750654,2.1315960973103847,0.01370591654234341
2.1334249277750654,2.1370825887044274,2.135253758239746,0.006852958271171705
2.1370825887044274,2.1407402496337893,2.1389114191691085,0.020558874813515118
2.1407402496337893,2.144397910563151,2.14256908009847,0.01370591654234341
2.144397910563151,2.148055571492513,2.1462267410278324,0.020558874813515118
2.148055571492513,2.151713232421875,2.149884401957194,0.01370591654234341
2.151713232421875,2.155370893351237,2.1535420628865563,0.020558874813515118
2.155370893351237,2.1590285542805994,2.157199723815918,0.006852958271170872
2.1590285542805994,2.1626862152099613,2.16085738474528,0.0
2.1626862152099613,2.166343876139323,2.1645150456746425,0.006852958271171705
2.166343876139323,2.170001537068685,2.168172706604004,0.006852958271171705
2.170001537068685,2.173659197998047,2.1718303675333663,0.01370591654234341
2.173659197998047,2.177316858927409,2.175488028462728,0.01370591654234341
2.177316858927409,2.180974519856771,2.17914568939209,0.0
2.180974519856771,2.184632180786133,2.1828033503214517,0.006852958271171705
2.184632180786133,2.188289841715495,2.186461011250814,0.0
2.188289841715495,2.191947502644857,2.190118672180176,0.006852958271170872
2.191947502644857,2.195605163574219,2.193776333109538,0.006852958271171705
2.195605163574219,2.199262824503581,2.1974339940389003,0.0
2.199262824503581,2.202920485432943,2.2010916549682618,0.0
2.202920485432943,2.206578146362305,2.204749315897624,0.0
2.206578146362305,2.210235807291667,2.2084069768269856,0.01370591654234341
2.210235807291667,2.2138934682210287,2.212064637756348,0.0
2.2138934682210287,2.2175511291503907,2.2157222986857095,0.006852958271171705
2.2175511291503907,2.221208790079753,2.219379959615072,0.0
2.221208790079753,2.224866451009115,2.223037620544434,0.0
2.224866451009115,2.228524111938477,2.2266952814737957,0.006852958271171705
2.228524111938477,2.232181772867839,2.230352942403158,0.0
2.232181772867839,2.2358394337972007,2.2340106033325196,0.020558874813515118
2.2358394337972007,2.2394970947265627,2.237668264261882,0.01370591654234341
2.2394970947265627,2.2431547556559246,2.2413259251912434,0.006852958271171705
2.2431547556559246,2.2468124165852865,2.244983586120606,0.006852958271171705
2.2468124165852865,2.2504700775146484,2.2486412470499673,0.006852958271171705
2.2504700775146484,2.254127738444011,2.2522989079793296,0.0
2.254127738444011,2.2577853993733727,2.255956568908692,0.006852958271171705
2.2577853993733727,2.2614430603027347,2.2596142298380535,0.006852958271171705
2.2614430603027347,2.2651007212320966,2.263271890767416,0.0
2.2651007212320966,2.2687583821614585,2.2669295516967773,0.006852958271171705
2.2687583821614585,2.2724160430908205,2.2705872126261397,0.0
2.2724160430908205,2.2760737040201824,2.274244873555501,0.0
2.2760737040201824,2.2797313649495443,2.2779025344848636,0.0
2.2797313649495443,2.2833890258789067,2.2815601954142255,0.006852958271170872
2.2833890258789067,2.2870466868082686,2.2852178563435874,0.0
2.2870466868082686,2.2907043477376305,2.28887551727295,0.0
2.2907043477376305,2.2943620086669925,2.2925331782023113,0.006852958271171705
2.2943620086669925,2.2980196695963544,2.2961908391316737,0.0
2.2980196695963544,2.3016773305257163,2.299848500061035,0.0
2.3016773305257163,2.3053349914550783,2.3035061609903975,0.01370591654234341
2.3053349914550783,2.30899265238444,2.307163821919759,0.0
2.30899265238444,2.312650313313802,2.3108214828491214,0.0
2.312650313313802,2.3163079742431645,2.3144791437784833,0.0
2.3163079742431645,2.3199656351725264,2.3181368047078452,0.0
2.3199656351725264,2.3236232961018883,2.3217944656372076,0.0
2.3236232961018883,2.3272809570312503,2.325452126566569,0.0
2.3272809570312503,2.330938617960612,2.3291097874959314,0.0
2.330938617960612,2.334596278889974,2.332767448425293,0.0
2.334596278889974,2.338253939819336,2.3364251093546553,0.006852958271171705
2.338253939819336,2.341911600748698,2.340082770284017,0.0
2.341911600748698,2.34556926167806,2.343740431213379,0.0
2.34556926167806,2.3492269226074223,2.347398092142741,0.0
2.3492269226074223,2.352884583536784,2.351055753072103,0.0
2.352884583536784,2.356542244466146,2.3547134140014654,0.0
2.356542244466146,2.360199905395508,2.358371074930827,0.0
2.360199905395508,2.36385756632487,2.3620287358601892,0.0
2.36385756632487,2.367515227254232,2.3656863967895507,0.006852958271171705
2.367515227254232,2.371172888183594,2.369344057718913,0.0
2.371172888183594,2.3748305491129558,2.3730017186482746,0.0
2.3748305491129558,2.378488210042318,2.376659379577637,0.0
2.378488210042318,2.38214587097168,2.3803170405069993,0.0
2.38214587097168,2.385803531901042,2.383974701436361,0.0
2.385803531901042,2.389461192830404,2.387632362365723,0.0
2.389461192830404,2.393118853759766,2.3912900232950847,0.0
2.393118853759766,2.396776514689128,2.394947684224447,0.0
2.396776514689128,2.4004341756184897,2.3986053451538085,0.0
2.4004341756184897,2.4040918365478516,2.402263006083171,0.0
2.4040918365478516,2.4077494974772136,2.4059206670125324,0.0
2.4077494974772136,2.411407158406576,2.4095783279418947,0.0
2.411407158406576,2.415064819335938,2.413235988871257,0.0
2.415064819335938,2.4187224802653,2.4168936498006186,0.0
2.4187224802653,2.4223801411946617,2.420551310729981,0.0
2.4223801411946617,2.4260378021240236,2.4242089716593425,0.0
2.4260378021240236,2.4296954630533856,2.427866632588705,0.0
2.4296954630533856,2.4333531239827475,2.4315242935180663,0.0
2.4333531239827475,2.4370107849121094,2.4351819544474287,0.0
2.4370107849121094,2.440668445841472,2.4388396153767906,0.0
2.440668445841472,2.4443261067708337,2.4424972763061525,0.0
2.4443261067708337,2.4479837677001957,2.446154937235515,0.0
2.4479837677001957,2.4516414286295576,2.4498125981648764,0.0
2.4516414286295576,2.4552990895589195,2.4534702590942388,0.0
2.4552990895589195,2.4589567504882814,2.4571279200236003,0.0
2.4589567504882814,2.4626144114176434,2.4607855809529626,0.0
2.4626144114176434,2.4662720723470053,2.464443241882324,0.0
2.4662720723470053,2.4699297332763672,2.4681009028116865,0.0
2.4699297332763672,2.4735873942057296,2.4717585637410484,0.0
2.4735873942057296,2.4772450551350915,2.4754162246704103,0.0
2.4772450551350915,2.4809027160644535,2.4790738855997727,0.0
2.4809027160644535,2.4845603769938154,2.482731546529134,0.0
2.4845603769938154,2.4882180379231773,2.4863892074584966,0.0
2.4882180379231773,2.4918756988525392,2.490046868387858,0.0
2.4918756988525392,2.495533359781901,2.4937045293172204,0.0
2.495533359781901,2.499191020711263,2.497362190246582,0.0
2.499191020711263,2.502848681640625,2.5010198511759443,0.0
2.502848681640625,2.5065063425699874,2.504677512105306,0.0
2.5065063425699874,2.5101640034993493,2.508335173034668,0.0
2.5101640034993493,2.5138216644287112,2.5119928339640305,0.0
2.5138216644287112,2.517479325358073,2.515650494893392,0.0
2.517479325358073,2.521136986287435,2.5193081558227544,0.0
2.521136986287435,2.524794647216797,2.522965816752116,0.0
2.524794647216797,2.528452308146159,2.526623477681478,0.0
2.528452308146159,2.532109969075521,2.5302811386108397,0.0
2.532109969075521,2.5357676300048833,2.533938799540202,0.0
2.5357676300048833,2.539425290934245,2.5375964604695644,0.006852958271171705
2.539425290934245,2.543082951863607,2.541254121398926,0.0
2.543082951863607,2.546740612792969,2.5449117823282883,0.0
2.546740612792969,2.550398273722331,2.54856944325765,0.0
2.550398273722331,2.554055934651693,2.552227104187012,0.0
2.554055934651693,2.557713595581055,2.5558847651163736,0.0
2.557713595581055,2.5613712565104167,2.559542426045736,0.0
2.5613712565104167,2.5650289174397787,2.5632000869750975,0.0
2.5650289174397787,2.568686578369141,2.56685774790446,0.0
2.568686578369141,2.572344239298503,2.5705154088338222,0.0
2.572344239298503,2.576001900227865,2.5741730697631837,0.0
2.576001900227865,2.579659561157227,2.577830730692546,0.0
2.579659561157227,2.5833172220865888,2.5814883916219076,0.0
2.5833172220865888,2.5869748830159507,2.58514605255127,0.0
2.5869748830159507,2.5906325439453126,2.5888037134806314,0.0
2.5906325439453126,2.5942902048746745,2.592461374409994,0.0
2.5942902048746745,2.597947865804037,2.5961190353393557,0.0
2.597947865804037,2.601605526733399,2.5997766962687177,0.0
2.601605526733399,2.6052631876627608,2.60343435719808,0.0
2.6052631876627608,2.6089208485921227,2.6070920181274415,0.0
2.6089208485921227,2.6125785095214846,2.610749679056804,0.0
2.6125785095214846,2.6162361704508466,2.6144073399861654,0.0
2.6162361704508466,2.6198938313802085,2.6180650009155277,0.0
2.6198938313802085,2.6235514923095704,2.6217226618448892,0.0
2.6235514923095704,2.6272091532389323,2.6253803227742516,0.0
2.6272091532389323,2.6308668141682947,2.6290379837036135,0.0
2.6308668141682947,2.6345244750976566,2.6326956446329755,0.0
2.6345244750976566,2.6381821360270186,2.636353305562338,0.0
2.6381821360270186,2.6418397969563805,2.6400109664916993,0.0
2.6418397969563805,2.6454974578857424,2.6436686274210617,0.0
2.6454974578857424,2.6491551188151043,2.647326288350423,0.0
2.6491551188151043,2.6528127797444663,2.6509839492797855,0.0
2.6528127797444663,2.656470440673828,2.654641610209147,0.0
2.656470440673828,2.66012810160319,2.6582992711385094,0.0
2.66012810160319,2.6637857625325525,2.6619569320678713,0.0
2.6637857625325525,2.6674434234619144,2.6656145929972332,0.0
2.6674434234619144,2.6711010843912764,2.6692722539265956,0.0
2.6711010843912764,2.6747587453206383,2.672929914855957,0.0
2.6747587453206383,2.67841640625,2.6765875757853195,0.0
2.67841640625,2.682074067179362,2.680245236714681,0.0
2.682074067179362,2.685731728108724,2.6839028976440433,0.0
2.685731728108724,2.689389389038086,2.687560558573405,0.0
2.689389389038086,2.6930470499674484,2.691218219502767,0.0
2.6930470499674484,2.6967047108968103,2.6948758804321296,0.0
2.6967047108968103,2.7003623718261722,2.698533541361491,0.0
2.7003623718261722,2.704020032755534,2.7021912022908534,0.0
2.704020032755534,2.707677693684896,2.705848863220215,0.0
2.707677693684896,2.711335354614258,2.7095065241495773,0.0
2.711335354614258,2.71499301554362,2.7131641850789388,0.0
2.71499301554362,2.718650676472982,2.716821846008301,0.0
2.718650676472982,2.722308337402344,2.7204795069376626,0.0
2.722308337402344,2.725965998331706,2.724137167867025,0.0
2.725965998331706,2.729623659261068,2.7277948287963873,0.0
2.729623659261068,2.73328132019043,2.731452489725749,0.0
2.73328132019043,2.736938981119792,2.735110150655111,0.0
2.736938981119792,2.740596642049154,2.7387678115844727,0.0
2.740596642049154,2.744254302978516,2.742425472513835,0.0
2.744254302978516,2.7479119639078777,2.7460831334431965,0.0
2.7479119639078777,2.7515696248372397,2.749740794372559,0.0
2.7515696248372397,2.755227285766602,2.753398455301921,0.0
2.755227285766602,2.758884946695964,2.7570561162312828,0.0
2.758884946695964,2.762542607625326,2.760713777160645,0.0
2.762542607625326,2.766200268554688,2.7643714380900066,0.0
2.766200268554688,2.7698579294840497,2.768029099019369,0.0
2.7698579294840497,2.7735155904134117,2.7716867599487305,0.0
2.7735155904134117,2.7771732513427736,2.775344420878093,0.0
2.7771732513427736,2.7808309122721355,2.7790020818074543,0.0
2.7808309122721355,2.7844885732014975,2.7826597427368167,0.0
2.7844885732014975,2.78814623413086,2.7863174036661786,0.0
2.78814623413086,2.7918038950602218,2.7899750645955406,0.0
2.7918038950602218,2.7954615559895837,2.793632725524903,0.0
2.7954615559895837,2.7991192169189456,2.7972903864542644,0.0
2.7991192169189456,2.8027768778483075,2.800948047383627,0.0
2.8027768778483075,2.8064345387776695,2.8046057083129883,0.0
2.8064345387776695,2.8100921997070314,2.8082633692423506,0.0
2.8100921997070314,2.8137498606363933,2.811921030171712,0.0
2.8137498606363933,2.8174075215657552,2.8155786911010745,0.0
2.8174075215657552,2.8210651824951176,2.8192363520304364,0.0
2.8210651824951176,2.8247228434244795,2.8228940129597984,0.0
2.8247228434244795,2.8283805043538415,2.8265516738891607,0.0
2.8283805043538415,2.8320381652832034,2.830209334818522,0.0
2.8320381652832034,2.8356958262125653,2.8338669957478846,0.0
2.8356958262125653,2.8393534871419273,2.837524656677246,0.0
2.8393534871419273,2.843011148071289,2.8411823176066084,0.0
2.843011148071289,2.846668809000651,2.84483997853597,0.0
2.846668809000651,2.8503264699300135,2.8484976394653323,0.0
2.8503264699300135,2.8539841308593754,2.8521553003946947,0.0
2.8539841308593754,2.8576417917887373,2.855812961324056,0.0
2.8576417917887373,2.8612994527180993,2.8594706222534185,0.0
2.8612994527180993,2.864957113647461,2.86312828318278,0.0
2.864957113647461,2.868614774576823,2.8667859441121424,0.0
2.868614774576823,2.872272435506185,2.870443605041504,0.0
2.872272435506185,2.875930096435547,2.8741012659708662,0.0
2.875930096435547,2.879587757364909,2.8777589269002277,0.0
2.879587757364909,2.8832454182942713,2.88141658782959,0.0
2.8832454182942713,2.886903079223633,2.8850742487589525,0.0
2.886903079223633,2.890560740152995,2.888731909688314,0.0
2.890560740152995,2.894218401082357,2.8923895706176763,0.0
2.894218401082357,2.897876062011719,2.896047231547038,0.0
2.897876062011719,2.901533722941081,2.8997048924764,0.0
2.901533722941081,2.905191383870443,2.9033625534057617,0.0
2.905191383870443,2.9088490447998048,2.907020214335124,0.0
2.9088490447998048,2.912506705729167,2.910677875264486,0.0
2.912506705729167,2.916164366658529,2.914335536193848,0.0
2.916164366658529,2.919822027587891,2.9179931971232103,0.0
2.919822027587891,2.923479688517253,2.9216508580525717,0.0
2.923479688517253,2.927137349446615,2.925308518981934,0.0
2.927137349446615,2.930795010375977,2.9289661799112956,0.0
2.930795010375977,2.9344526713053387,2.932623840840658,0.0
2.9344526713053387,2.9381103322347006,2.9362815017700195,0.0
2.9381103322347006,2.9417679931640626,2.939939162699382,0.0
2.9417679931640626,2.945425654093425,2.9435968236287438,0.0
2.945425654093425,2.949083315022787,2.9472544845581057,0.0
2.949083315022787,2.952740975952149,2.950912145487468,0.0
2.952740975952149,2.9563986368815107,2.9545698064168295,0.0
2.9563986368815107,2.9600562978108726,2.958227467346192,0.0
2.9600562978108726,2.9637139587402346,2.9618851282755534,0.0
2.9637139587402346,2.9673716196695965,2.9655427892049158,0.0
2.9673716196695965,2.9710292805989584,2.9692004501342772,0.0
2.9710292805989584,2.9746869415283204,2.9728581110636396,0.0
2.9746869415283204,2.9783446024576827,2.9765157719930015,0.0
2.9783446024576827,2.9820022633870447,2.9801734329223635,0.0
2.9820022633870447,2.9856599243164066,2.983831093851726,0.0
2.9856599243164066,2.9893175852457685,2.9874887547810873,0.0
2.9893175852457685,2.9929752461751304,2.9911464157104497,0.0
2.9929752461751304,2.9966329071044924,2.994804076639811,0.0
2.9966329071044924,3.0002905680338543,2.9984617375691736,0.0
3.0002905680338543,3.0039482289632162,3.002119398498535,0.0
3.0039482289632162,3.0076058898925786,3.0057770594278974,0.0
3.0076058898925786,3.0112635508219405,3.00943472035726,0.0
3.0112635508219405,3.0149212117513025,3.0130923812866213,0.0
3.0149212117513025,3.0185788726806644,3.0167500422159836,0.0
3.0185788726806644,3.0222365336100263,3.020407703145345,0.0
3.0222365336100263,3.0258941945393882,3.0240653640747075,0.0
3.0258941945393882,3.02955185546875,3.027723025004069,0.0
3.02955185546875,3.033209516398112,3.0313806859334314,0.0
3.033209516398112,3.036867177327474,3.035038346862793,0.0
3.036867177327474,3.0405248382568364,3.038696007792155,0.0
3.0405248382568364,3.0441824991861983,3.0423536687215176,0.0
3.0441824991861983,3.0478401601155602,3.046011329650879,0.0
3.0478401601155602,3.051497821044922,3.0496689905802414,0.0
3.051497821044922,3.055155481974284,3.053326651509603,0.0
3.055155481974284,3.058813142903646,3.0569843124389653,0.0
3.058813142903646,3.062470803833008,3.0606419733683268,0.0
3.062470803833008,3.06612846476237,3.064299634297689,0.0
3.06612846476237,3.0697861256917323,3.067957295227051,0.0
3.0697861256917323,3.073443786621094,3.071614956156413,0.0
3.073443786621094,3.077101447550456,3.0752726170857754,0.0
3.077101447550456,3.080759108479818,3.078930278015137,0.0
3.080759108479818,3.08441676940918,3.0825879389444992,0.0
3.08441676940918,3.088074430338542,3.0862455998738607,0.0
3.088074430338542,3.091732091267904,3.089903260803223,0.0
3.091732091267904,3.0953897521972658,3.0935609217325846,0.0
3.0953897521972658,3.0990474131266277,3.097218582661947,0.0
3.0990474131266277,3.10270507405599,3.100876243591309,0.0
3.10270507405599,3.106362734985352,3.104533904520671,0.0
3.106362734985352,3.110020395914714,3.108191565450033,0.0
3.110020395914714,3.113678056844076,3.1118492263793947,0.0
3.113678056844076,3.1173357177734378,3.115506887308757,0.0
3.1173357177734378,3.1209933787027997,3.1191645482381185,0.0
3.1209933787027997,3.1246510396321616,3.122822209167481,0.0
3.1246510396321616,3.1283087005615235,3.1264798700968424,0.0
3.1283087005615235,3.1319663614908855,3.1301375310262047,0.0
3.1319663614908855,3.135624022420248,3.1337951919555667,0.0
3.135624022420248,3.1392816833496098,3.1374528528849286,0.0
3.1392816833496098,3.1429393442789717,3.141110513814291,0.0
3.1429393442789717,3.1465970052083336,3.1447681747436524,0.0
3.1465970052083336,3.1502546661376956,3.148425835673015,0.0
3.1502546661376956,3.1539123270670575,3.1520834966023763,0.0
3.1539123270670575,3.1575699879964194,3.1557411575317387,0.0
3.1575699879964194,3.1612276489257813,3.1593988184611,0.0
3.1612276489257813,3.1648853098551437,3.1630564793904625,0.0
3.1648853098551437,3.1685429707845056,3.166714140319825,0.0
3.1685429707845056,3.1722006317138676,3.1703718012491864,0.0
3.1722006317138676,3.1758582926432295,3.1740294621785488,0.0
3.1758582926432295,3.1795159535725914,3.1776871231079102,0.0
3.1795159535725914,3.1831736145019534,3.1813447840372726,0.0
3.1831736145019534,3.1868312754313153,3.185002444966634,0.0
3.1868312754313153,3.190488936360677,3.1886601058959965,0.0
3.190488936360677,3.194146597290039,3.192317766825358,0.0
3.194146597290039,3.1978042582194015,3.1959754277547203,0.0
3.1978042582194015,3.2014619191487634,3.1996330886840827,0.0
3.2014619191487634,3.2051195800781254,3.203290749613444,0.0
3.2051195800781254,3.2087772410074873,3.2069484105428065,0.0
3.2087772410074873,3.212434901936849,3.210606071472168,0.0
3.212434901936849,3.216092562866211,3.2142637324015304,0.0
3.216092562866211,3.219750223795573,3.217921393330892,0.0
3.219750223795573,3.223407884724935,3.2215790542602543,0.0
3.223407884724935,3.227065545654297,3.2252367151896157,0.0
3.227065545654297,3.2307232065836593,3.228894376118978,0.0
3.2307232065836593,3.2343808675130212,3.2325520370483405,0.0
3.2343808675130212,3.238038528442383,3.236209697977702,0.0
3.238038528442383,3.241696189371745,3.2398673589070643,0.0
3.241696189371745,3.245353850301107,3.243525019836426,0.0
3.245353850301107,3.249011511230469,3.247182680765788,0.0
3.249011511230469,3.252669172159831,3.2508403416951497,0.0
3.252669172159831,3.256326833089193,3.254498002624512,0.0
3.256326833089193,3.259984494018555,3.258155663553874,0.0
3.259984494018555,3.263642154947917,3.261813324483236,0.0
3.263642154947917,3.267299815877279,3.2654709854125983,0.0
3.267299815877279,3.270957476806641,3.2691286463419598,0.0
3.270957476806641,3.274615137736003,3.272786307271322,0.0
3.274615137736003,3.278272798665365,3.2764439682006836,0.0
3.278272798665365,3.2819304595947267,3.280101629130046,0.0
3.2819304595947267,3.2855881205240887,3.2837592900594075,0.0
3.2855881205240887,3.2892457814534506,3.28741695098877,0.0
3.2892457814534506,3.292903442382813,3.2910746119181318,0.0
3.292903442382813,3.296561103312175,3.2947322728474937,0.0
3.296561103312175,3.300218764241537,3.298389933776856,0.0
3.300218764241537,3.3038764251708987,3.3020475947062176,0.0
3.3038764251708987,3.3075340861002607,3.30570525563558,0.0
3.3075340861002607,3.3111917470296226,3.3093629165649414,0.0
3.3111917470296226,3.3148494079589845,3.313020577494304,0.0
3.3148494079589845,3.3185070688883465,3.3166782384236653,0.0
3.3185070688883465,3.322164729817709,3.3203358993530276,0.0
3.322164729817709,3.3258223907470708,3.32399356028239,0.0
3.3258223907470708,3.3294800516764327,3.3276512212117515,0.0
3.3294800516764327,3.3331377126057946,3.331308882141114,0.0
3.3331377126057946,3.3367953735351565,3.3349665430704754,0.0
3.3367953735351565,3.3404530344645185,3.3386242039998377,0.0
3.3404530344645185,3.3441106953938804,3.342281864929199,0.0
3.3441106953938804,3.3477683563232423,3.3459395258585616,0.0
3.3477683563232423,3.3514260172526043,3.349597186787923,0.0
3.3514260172526043,3.3550836781819666,3.3532548477172854,0.0
3.3550836781819666,3.3587413391113285,3.356912508646648,0.0
3.3587413391113285,3.3623990000406905,3.3605701695760093,0.0
3.3623990000406905,3.3660566609700524,3.3642278305053717,0.0
3.3660566609700524,3.3697143218994143,3.367885491434733,0.0
3.3697143218994143,3.3733719828287763,3.3715431523640955,0.0
3.3733719828287763,3.377029643758138,3.375200813293457,0.0
3.377029643758138,3.3806873046875,3.3788584742228194,0.0
3.3806873046875,3.384344965616862,3.382516135152181,0.0
3.384344965616862,3.3880026265462244,3.3861737960815432,0.0
3.3880026265462244,3.3916602874755863,3.3898314570109056,0.0
3.3916602874755863,3.3953179484049483,3.393489117940267,0.0
3.3953179484049483,3.39897560933431,3.3971467788696295,0.0
3.39897560933431,3.402633270263672,3.400804439798991,0.0
3.402633270263672,3.406290931193034,3.4044621007283533,0.0
3.406290931193034,3.409948592122396,3.408119761657715,0.0
3.409948592122396,3.413606253051758,3.411777422587077,0.0
3.413606253051758,3.4172639139811203,3.415435083516439,0.0
3.4172639139811203,3.420921574910482,3.419092744445801,0.0
3.420921574910482,3.424579235839844,3.4227504053751634,0.0
3.424579235839844,3.428236896769206,3.426408066304525,0.0
3.428236896769206,3.431894557698568,3.4300657272338873,0.0
3.431894557698568,3.43555221862793,3.4337233881632487,0.0
3.43555221862793,3.439209879557292,3.437381049092611,0.0
3.439209879557292,3.4428675404866538,3.4410387100219726,0.0
3.4428675404866538,3.4465252014160157,3.444696370951335,0.0
3.4465252014160157,3.450182862345378,3.448354031880697,0.0
3.450182862345378,3.45384052327474,3.452011692810059,0.0
3.45384052327474,3.457498184204102,3.455669353739421,0.0
3.457498184204102,3.461155845133464,3.4593270146687827,0.0
3.461155845133464,3.464813506062826,3.462984675598145,0.0
3.464813506062826,3.4684711669921877,3.4666423365275065,0.0
3.4684711669921877,3.4721288279215496,3.470299997456869,0.0
3.4721288279215496,3.4757864888509116,3.4739576583862304,0.0
3.4757864888509116,3.479444149780274,3.4776153193155928,0.0
3.479444149780274,3.483101810709636,3.481272980244955,0.0
3.483101810709636,3.486759471638998,3.4849306411743166,0.0
3.486759471638998,3.4904171325683597,3.488588302103679,0.0
3.4904171325683597,3.4940747934977217,3.4922459630330405,0.0
3.4940747934977217,3.4977324544270836,3.495903623962403,0.0
3.4977324544270836,3.5013901153564455,3.4995612848917643,0.0
3.5013901153564455,3.5050477762858074,3.5032189458211267,0.0
3.5050477762858074,3.5087054372151694,3.506876606750488,0.0
3.5087054372151694,3.5123630981445317,3.5105342676798506,0.0
3.5123630981445317,3.5160207590738937,3.514191928609213,0.0
3.5160207590738937,3.5196784200032556,3.5178495895385744,0.0
3.5196784200032556,3.5233360809326175,3.521507250467937,0.0
3.5233360809326175,3.5269937418619794,3.5251649113972983,0.0
3.5269937418619794,3.5306514027913414,3.5288225723266606,0.0
3.5306514027913414,3.5343090637207033,3.532480233256022,0.0
3.5343090637207033,3.5379667246500652,3.5361378941853845,0.0
3.5379667246500652,3.541624385579427,3.539795555114746,0.0
3.541624385579427,3.5452820465087895,3.5434532160441083,0.0
3.5452820465087895,3.5489397074381515,3.5471108769734707,0.0
3.5489397074381515,3.5525973683675134,3.550768537902832,0.0
3.5525973683675134,3.5562550292968753,3.5544261988321946,0.0
3.5562550292968753,3.5599126902262372,3.558083859761556,0.0
3.5599126902262372,3.563570351155599,3.5617415206909184,0.0
3.563570351155599,3.567228012084961,3.56539918162028,0.0
3.567228012084961,3.570885673014323,3.5690568425496423,0.0
3.570885673014323,3.5745433339436854,3.572714503479004,0.0
3.5745433339436854,3.5782009948730473,3.576372164408366,0.0
3.5782009948730473,3.5818586558024093,3.5800298253377285,0.0
3.5818586558024093,3.585516316731771,3.58368748626709,0.0
3.585516316731771,3.589173977661133,3.5873451471964524,0.0
3.589173977661133,3.592831638590495,3.591002808125814,0.0
3.592831638590495,3.596489299519857,3.594660469055176,0.0
3.596489299519857,3.600146960449219,3.5983181299845377,0.0
3.600146960449219,3.603804621378581,3.6019757909139,0.0
3.603804621378581,3.607462282307943,3.605633451843262,0.0
3.607462282307943,3.611119943237305,3.609291112772624,0.0
3.611119943237305,3.614777604166667,3.6129487737019863,0.0
3.614777604166667,3.618435265096029,3.616606434631348,0.0
3.618435265096029,3.622092926025391,3.62026409556071,0.0
3.622092926025391,3.625750586954753,3.6239217564900716,0.0
3.625750586954753,3.6294082478841148,3.627579417419434,0.0
3.6294082478841148,3.6330659088134767,3.6312370783487955,0.0
3.6330659088134767,3.636723569742839,3.634894739278158,0.0
3.636723569742839,3.640381230672201,3.6385524002075202,0.0
3.640381230672201,3.644038891601563,3.6422100611368817,0.0
3.644038891601563,3.647696552530925,3.645867722066244,0.0
3.647696552530925,3.6513542134602868,3.6495253829956056,0.0
3.6513542134602868,3.6550118743896487,3.653183043924968,0.0
3.6550118743896487,3.6586695353190106,3.6568407048543294,0.0
3.6586695353190106,3.6623271962483726,3.660498365783692,0.0
3.6623271962483726,3.6659848571777345,3.6641560267130533,0.0
3.6659848571777345,3.669642518107097,3.6678136876424157,0.0
3.669642518107097,3.673300179036459,3.671471348571778,0.0
3.673300179036459,3.6769578399658207,3.6751290095011395,0.0
3.6769578399658207,3.6806155008951826,3.678786670430502,0.0
3.6806155008951826,3.6842731618245446,3.6824443313598634,0.0
3.6842731618245446,3.6879308227539065,3.6861019922892257,0.0
3.6879308227539065,3.6915884836832684,3.6897596532185872,0.0
3.6915884836832684,3.6952461446126303,3.6934173141479496,0.0
3.6952461446126303,3.6989038055419923,3.697074975077311,0.0
3.6989038055419923,3.7025614664713546,3.7007326360066735,0.0
3.7025614664713546,3.7062191274007166,3.704390296936036,0.0
3.7062191274007166,3.7098767883300785,3.7080479578653973,0.0
3.7098767883300785,3.7135344492594404,3.7117056187947597,0.0
3.7135344492594404,3.7171921101888024,3.715363279724121,0.0
3.7171921101888024,3.7208497711181643,3.7190209406534835,0.0
3.7208497711181643,3.724507432047526,3.722678601582845,0.0
3.724507432047526,3.728165092976888,3.7263362625122074,0.0
3.728165092976888,3.7318227539062505,3.7299939234415693,0.0
3.7318227539062505,3.7354804148356124,3.7336515843709313,0.0
3.7354804148356124,3.7391380757649744,3.7373092453002936,0.0
3.7391380757649744,3.7427957366943363,3.740966906229655,0.0
3.7427957366943363,3.7464533976236982,3.7446245671590175,0.0
3.7464533976236982,3.75011105855306,3.748282228088379,0.0
3.75011105855306,3.753768719482422,3.7519398890177413,0.0
3.753768719482422,3.757426380411784,3.755597549947103,0.0
3.757426380411784,3.761084041341146,3.759255210876465,0.0
3.761084041341146,3.7647417022705083,3.762912871805827,0.0
3.7647417022705083,3.7683993631998702,3.766570532735189,0.0
3.7683993631998702,3.772057024129232,3.7702281936645514,0.0
3.772057024129232,3.775714685058594,3.773885854593913,0.0
3.775714685058594,3.779372345987956,3.7775435155232753,0.0
3.779372345987956,3.783030006917318,3.7812011764526368,0.0
3.783030006917318,3.78668766784668,3.784858837381999,0.0
3.78668766784668,3.790345328776042,3.7885164983113606,0.0
3.790345328776042,3.794002989705404,3.792174159240723,0.0
3.794002989705404,3.797660650634766,3.7958318201700854,0.0
3.797660650634766,3.801318311564128,3.799489481099447,0.0
3.801318311564128,3.80497597249349,3.803147142028809,0.0
3.80497597249349,3.808633633422852,3.8068048029581707,0.0
3.808633633422852,3.812291294352214,3.810462463887533,0.0
3.812291294352214,3.8159489552815757,3.8141201248168946,0.0
3.8159489552815757,3.8196066162109377,3.817777785746257,0.0
3.8196066162109377,3.8232642771402996,3.8214354466756184,0.0
3.8232642771402996,3.826921938069662,3.825093107604981,0.0
3.826921938069662,3.830579598999024,3.828750768534343,0.0
3.830579598999024,3.834237259928386,3.8324084294637046,0.0
3.834237259928386,3.8378949208577477,3.836066090393067,0.0
3.8378949208577477,3.8415525817871097,3.8397237513224285,0.0
3.8415525817871097,3.8452102427164716,3.843381412251791,0.0
3.8452102427164716,3.8488679036458335,3.8470390731811523,0.0
3.8488679036458335,3.8525255645751955,3.8506967341105147,0.0
3.8525255645751955,3.8561832255045574,3.854354395039876,0.0
3.8561832255045574,3.8598408864339198,3.8580120559692386,0.0
3.8598408864339198,3.8634985473632817,3.861669716898601,0.0
3.8634985473632817,3.8671562082926436,3.8653273778279624,0.0
3.8671562082926436,3.8708138692220055,3.868985038757325,0.0
3.8708138692220055,3.8744715301513675,3.8726426996866863,0.0
3.8744715301513675,3.8781291910807294,3.8763003606160487,0.0
3.8781291910807294,3.8817868520100913,3.87995802154541,0.0
3.8817868520100913,3.8854445129394533,3.8836156824747725,0.0
3.8854445129394533,3.8891021738688156,3.8872733434041344,0.0
3.8891021738688156,3.8927598347981776,3.8909310043334964,0.0
3.8927598347981776,3.8964174957275395,3.8945886652628587,0.0
3.8964174957275395,3.9000751566569014,3.8982463261922202,0.0
3.9000751566569014,3.9037328175862633,3.9019039871215826,0.0
3.9037328175862633,3.9073904785156253,3.905561648050944,0.0
3.9073904785156253,3.911048139444987,3.9092193089803065,0.0
3.911048139444987,3.914705800374349,3.912876969909668,0.0
3.914705800374349,3.918363461303711,3.9165346308390303,0.0
3.918363461303711,3.9220211222330734,3.9201922917683922,0.0
3.9220211222330734,3.9256787831624353,3.923849952697754,0.0
3.9256787831624353,3.9293364440917973,3.9275076136271165,0.0
3.9293364440917973,3.932994105021159,3.931165274556478,0.0
3.932994105021159,3.936651765950521,3.9348229354858404,0.0
3.936651765950521,3.940309426879883,3.938480596415202,0.0
3.940309426879883,3.943967087809245,3.9421382573445642,0.0
3.943967087809245,3.947624748738607,3.9457959182739257,0.0
3.947624748738607,3.9512824096679693,3.949453579203288,0.0
3.9512824096679693,3.954940070597331,3.9531112401326505,0.0
3.954940070597331,3.958597731526693,3.956768901062012,0.0
3.958597731526693,3.962255392456055,3.9604265619913743,0.0
3.962255392456055,3.965913053385417,3.964084222920736,0.0
3.965913053385417,3.969570714314779,3.967741883850098,0.0
3.969570714314779,3.973228375244141,3.9713995447794597,0.0
3.973228375244141,3.976886036173503,3.975057205708822,0.0
3.976886036173503,3.9805436971028647,3.9787148666381835,0.0
3.9805436971028647,3.984201358032227,3.982372527567546,0.0
3.984201358032227,3.987859018961589,3.9860301884969083,0.0
3.987859018961589,3.991516679890951,3.9896878494262698,0.0
3.991516679890951,3.995174340820313,3.993345510355632,0.0
3.995174340820313,3.998832001749675,3.9970031712849936,0.0
3.998832001749675,4.002489662679037,4.000660832214356,0.0
4.002489662679037,4.006147323608398,4.0043184931437175,0.0
4.006147323608398,4.009804984537761,4.007976154073079,0.0
4.009804984537761,4.013462645467122,4.011633815002441,0.0
4.013462645467122,4.017120306396484,4.015291475931804,0.0
4.017120306396484,4.020777967325846,4.018949136861165,0.0
4.020777967325846,4.024435628255208,4.022606797790527,0.0
4.024435628255208,4.02809328918457,4.026264458719889,0.0
4.02809328918457,4.031750950113932,4.029922119649251,0.0
4.031750950113932,4.0354086110432945,4.033579780578613,0.0
4.0354086110432945,4.039066271972656,4.037237441507975,0.0
4.039066271972656,4.042723932902018,4.040895102437338,0.0
4.042723932902018,4.04638159383138,4.044552763366699,0.0
4.04638159383138,4.050039254760742,4.048210424296061,0.0
4.050039254760742,4.053696915690104,4.051868085225423,0.0
4.053696915690104,4.057354576619466,4.055525746154785,0.0
4.057354576619466,4.061012237548828,4.059183407084147,0.0
4.061012237548828,4.06466989847819,4.062841068013508,0.0
4.06466989847819,4.068327559407552,4.066498728942872,0.0
4.068327559407552,4.071985220336914,4.070156389872233,0.0
4.071985220336914,4.075642881266276,4.0738140508015945,0.0
4.075642881266276,4.079300542195638,4.077471711730957,0.0
4.079300542195638,4.082958203125,4.081129372660319,0.0
4.082958203125,4.0866158640543615,4.084787033589681,0.0
4.0866158640543615,4.090273524983724,4.088444694519042,0.0
4.090273524983724,4.093931185913086,4.0921023554484055,0.0
4.093931185913086,4.097588846842448,4.095760016377767,0.0
4.097588846842448,4.10124650777181,4.0994176773071285,0.0
4.10124650777181,4.104904168701172,4.103075338236491,0.0
4.104904168701172,4.108561829630534,4.106732999165853,0.0
4.108561829630534,4.112219490559895,4.110390660095215,0.0
4.112219490559895,4.115877151489258,4.114048321024576,0.0
4.115877151489258,4.119534812418619,4.1177059819539386,0.0
4.119534812418619,4.123192473347982,4.121363642883301,0.0
4.123192473347982,4.126850134277344,4.125021303812662,0.0
4.126850134277344,4.1305077952067055,4.128678964742025,0.0
4.1305077952067055,4.134165456136068,4.132336625671387,0.0
4.134165456136068,4.137823117065429,4.135994286600749,0.0
4.137823117065429,4.141480777994792,4.13965194753011,0.0
4.141480777994792,4.145138438924153,4.1433096084594725,0.0
4.145138438924153,4.148796099853516,4.146967269388835,0.0
4.148796099853516,4.152453760782877,4.150624930318196,0.0
4.152453760782877,4.1561114217122395,4.154282591247558,0.0
4.1561114217122395,4.159769082641602,4.157940252176921,0.0
4.159769082641602,4.163426743570963,4.161597913106283,0.0
4.163426743570963,4.167084404500326,4.165255574035644,0.0
4.167084404500326,4.170742065429687,4.168913234965006,0.0
4.170742065429687,4.1743997263590495,4.172570895894369,0.0
4.1743997263590495,4.178057387288411,4.17622855682373,0.0
4.178057387288411,4.181715048217773,4.179886217753092,0.0
4.181715048217773,4.185372709147135,4.183543878682454,0.0
4.185372709147135,4.189030370076497,4.1872015396118165,0.0
4.189030370076497,4.19268803100586,4.190859200541178,0.0
4.19268803100586,4.196345691935221,4.19451686147054,0.0
4.196345691935221,4.2000033528645835,4.198174522399903,0.0
4.2000033528645835,4.203661013793945,4.201832183329264,0.0
4.203661013793945,4.207318674723307,4.205489844258626,0.0
4.207318674723307,4.210976335652669,4.209147505187988,0.0
4.210976335652669,4.214633996582031,4.2128051661173505,0.0
4.214633996582031,4.218291657511393,4.216462827046712,0.0
4.218291657511393,4.221949318440755,4.220120487976073,0.0
4.221949318440755,4.225606979370117,4.223778148905437,0.0
4.225606979370117,4.229264640299479,4.227435809834798,0.0
4.229264640299479,4.232922301228841,4.23109347076416,0.0
4.232922301228841,4.236579962158203,4.234751131693522,0.0
4.236579962158203,4.240237623087565,4.238408792622884,0.0
4.240237623087565,4.243895284016927,4.242066453552246,0.0
4.243895284016927,4.247552944946289,4.245724114481607,0.0
4.247552944946289,4.251210605875651,4.249381775410971,0.0
4.251210605875651,4.254868266805013,4.253039436340332,0.0
4.254868266805013,4.258525927734375,4.256697097269694,0.0
4.258525927734375,4.262183588663737,4.260354758199056,0.0
4.262183588663737,4.265841249593099,4.264012419128418,0.0
4.265841249593099,4.2694989105224606,4.26767008005778,0.0
4.2694989105224606,4.273156571451823,4.271327740987141,0.0
4.273156571451823,4.276814232381184,4.274985401916504,0.0
4.276814232381184,4.280471893310547,4.278643062845866,0.0
4.280471893310547,4.284129554239909,4.2823007237752275,0.0
4.284129554239909,4.287787215169271,4.28595838470459,0.0
4.287787215169271,4.291444876098633,4.289616045633952,0.0
4.291444876098633,4.2951025370279945,4.293273706563314,0.0
4.2951025370279945,4.298760197957357,4.296931367492675,0.0
4.298760197957357,4.302417858886718,4.300589028422038,0.0
4.302417858886718,4.306075519816081,4.3042466893514,0.0
4.306075519816081,4.309733180745442,4.3079043502807615,0.0
4.309733180745442,4.313390841674805,4.311562011210123,0.0
4.313390841674805,4.317048502604167,4.315219672139486,0.0
4.317048502604167,4.320706163533528,4.318877333068848,0.0
4.320706163533528,4.324363824462891,4.322534993998209,0.0
4.324363824462891,4.328021485392252,4.3261926549275715,0.0
4.328021485392252,4.331679146321615,4.329850315856934,0.0
4.331679146321615,4.335336807250976,4.333507976786295,0.0
4.335336807250976,4.3389944681803385,4.337165637715657,0.0
4.3389944681803385,4.3426521291097,4.340823298645019,0.0
4.3426521291097,4.346309790039062,4.344480959574382,0.0
4.346309790039062,4.349967450968425,4.348138620503743,0.0
4.349967450968425,4.353625111897786,4.3517962814331055,0.0
4.353625111897786,4.357282772827149,4.355453942362468,0.0
4.357282772827149,4.36094043375651,4.359111603291829,0.0
4.36094043375651,4.3645980946858725,4.362769264221191,0.0
4.3645980946858725,4.368255755615234,4.366426925150553,0.0
4.368255755615234,4.371913416544596,4.370084586079916,0.0
4.371913416544596,4.375571077473958,4.373742247009277,0.0
4.375571077473958,4.37922873840332,4.3773999079386385,0.0
4.37922873840332,4.3828863993326825,4.381057568868002,0.0
4.3828863993326825,4.386544060262044,4.384715229797363,0.0
4.386544060262044,4.390201721191406,4.388372890726725,0.0
4.390201721191406,4.393859382120768,4.392030551656087,0.0
4.393859382120768,4.39751704305013,4.3956882125854495,0.0
4.39751704305013,4.401174703979492,4.399345873514811,0.0
4.401174703979492,4.404832364908854,4.4030035344441725,0.0
4.404832364908854,4.4084900258382165,4.406661195373536,0.0
4.4084900258382165,4.412147686767578,4.410318856302897,0.0
4.412147686767578,4.41580534769694,4.413976517232259,0.0
4.41580534769694,4.419463008626302,4.417634178161621,0.0
4.419463008626302,4.423120669555664,4.4212918390909834,0.0
4.423120669555664,4.426778330485026,4.424949500020345,0.0
4.426778330485026,4.430435991414388,4.428607160949706,0.0
4.430435991414388,4.4340936523437495,4.432264821879069,0.0
4.4340936523437495,4.437751313273112,4.435922482808431,0.0
4.437751313273112,4.441408974202474,4.439580143737793,0.0
4.441408974202474,4.445066635131836,4.443237804667155,0.0
4.445066635131836,4.448724296061198,4.446895465596517,0.0
4.448724296061198,4.45238195699056,4.450553126525879,0.0
4.45238195699056,4.456039617919922,4.45421078745524,0.0
4.456039617919922,4.4596972788492835,4.457868448384603,0.0
4.4596972788492835,4.463354939778646,4.461526109313965,0.0
4.463354939778646,4.467012600708007,4.465183770243327,0.0
4.467012600708007,4.47067026163737,4.468841431172688,0.0
4.47067026163737,4.474327922566732,4.472499092102051,0.0
4.474327922566732,4.4779855834960935,4.476156753031413,0.0
4.4779855834960935,4.481643244425456,4.479814413960774,0.0
4.481643244425456,4.485300905354817,4.483472074890137,0.0
4.485300905354817,4.48895856628418,4.487129735819499,0.0
4.48895856628418,4.492616227213541,4.4907873967488605,0.0
4.492616227213541,4.496273888142904,4.494445057678222,0.0
4.496273888142904,4.499931549072265,4.498102718607584,0.0
4.499931549072265,4.5035892100016275,4.501760379536947,0.0
4.5035892100016275,4.50724687093099,4.505418040466308,0.0
4.50724687093099,4.510904531860351,4.509075701395671,0.0
4.510904531860351,4.514562192789714,4.512733362325033,0.0
4.514562192789714,4.518219853719075,4.5163910232543945,0.0
4.518219853719075,4.521877514648438,4.520048684183756,0.0
4.521877514648438,4.525535175577799,4.523706345113118,0.0
4.525535175577799,4.529192836507161,4.527364006042481,0.0
4.529192836507161,4.532850497436523,4.531021666971842,0.0
4.532850497436523,4.536508158365885,4.534679327901204,0.0
4.536508158365885,4.540165819295248,4.538336988830567,0.0
4.540165819295248,4.543823480224609,4.541994649759928,0.0
4.543823480224609,4.5474811411539715,4.54565231068929,0.0
4.5474811411539715,4.551138802083333,4.549309971618652,0.0
4.551138802083333,4.554796463012695,4.552967632548015,0.0
4.554796463012695,4.558454123942057,4.556625293477376,0.0
4.558454123942057,4.562111784871419,4.560282954406738,0.0
4.562111784871419,4.565769445800782,4.563940615336101,0.0
4.565769445800782,4.569427106730143,4.567598276265462,0.0
4.569427106730143,4.5730847676595054,4.571255937194824,0.0
4.5730847676595054,4.576742428588867,4.574913598124186,0.0
4.576742428588867,4.580400089518229,4.578571259053549,0.0
4.580400089518229,4.584057750447591,4.58222891998291,0.0
4.584057750447591,4.587715411376953,4.5858865809122715,0.0
4.587715411376953,4.591373072306315,4.589544241841634,0.0
4.591373072306315,4.595030733235677,4.593201902770996,0.0
4.595030733235677,4.598688394165039,4.596859563700358,0.0
4.598688394165039,4.602346055094401,4.60051722462972,0.0
4.602346055094401,4.606003716023763,4.6041748855590825,0.0
4.606003716023763,4.609661376953125,4.607832546488444,0.0
4.609661376953125,4.613319037882487,4.6114902074178055,0.0
4.613319037882487,4.616976698811849,4.615147868347168,0.0
4.616976698811849,4.620634359741211,4.61880552927653,0.0
4.620634359741211,4.624292020670572,4.622463190205892,0.0
4.624292020670572,4.627949681599935,4.626120851135253,0.0
4.627949681599935,4.631607342529297,4.629778512064616,0.0
4.631607342529297,4.635265003458659,4.633436172993978,0.0
4.635265003458659,4.638922664388021,4.637093833923339,0.0
4.638922664388021,4.6425803253173825,4.640751494852702,0.0
4.6425803253173825,4.646237986246745,4.644409155782064,0.0
4.646237986246745,4.649895647176106,4.648066816711426,0.0
4.649895647176106,4.653553308105469,4.651724477640787,0.0
4.653553308105469,4.65721096903483,4.6553821385701495,0.0
4.65721096903483,4.660868629964193,4.659039799499512,0.0
4.660868629964193,4.664526290893555,4.662697460428873,0.0
4.664526290893555,4.6681839518229165,4.666355121358236,0.0
4.6681839518229165,4.671841612752279,4.670012782287598,0.0
4.671841612752279,4.67549927368164,4.67367044321696,0.0
4.67549927368164,4.679156934611003,4.677328104146321,0.0
4.679156934611003,4.682814595540364,4.680985765075683,0.0
4.682814595540364,4.6864722564697265,4.684643426005046,0.0
4.6864722564697265,4.690129917399088,4.688301086934407,0.0
4.690129917399088,4.69378757832845,4.691958747863769,0.0
4.69378757832845,4.697445239257813,4.695616408793132,0.0
4.697445239257813,4.701102900187174,4.6992740697224935,0.0
4.701102900187174,4.704760561116537,4.702931730651855,0.0
4.704760561116537,4.708418222045898,4.706589391581217,0.0
4.708418222045898,4.7120758829752605,4.71024705251058,0.0
4.7120758829752605,4.715733543904622,4.713904713439941,0.0
4.715733543904622,4.719391204833984,4.717562374369303,0.0
4.719391204833984,4.723048865763347,4.721220035298666,0.0
4.723048865763347,4.726706526692708,4.7248776962280274,0.0
4.726706526692708,4.730364187622071,4.728535357157389,0.0
4.730364187622071,4.734021848551432,4.732193018086751,0.0
4.734021848551432,4.737679509480794,4.735850679016114,0.0
4.737679509480794,4.741337170410156,4.739508339945475,0.0
4.741337170410156,4.744994831339518,4.743166000874837,0.0
4.744994831339518,4.74865249226888,4.746823661804199,0.0
4.74865249226888,4.752310153198242,4.750481322733561,0.0
4.752310153198242,4.7559678141276045,4.754138983662923,0.0
4.7559678141276045,4.759625475056966,4.757796644592285,0.0
4.759625475056966,4.763283135986328,4.761454305521648,0.0
4.763283135986328,4.76694079691569,4.765111966451009,0.0
4.76694079691569,4.770598457845052,4.768769627380371,0.0
4.770598457845052,4.774256118774414,4.772427288309733,0.0
4.774256118774414,4.777913779703776,4.776084949239095,0.0
4.777913779703776,4.7815714406331375,4.779742610168457,0.0
4.7815714406331375,4.7852291015625,4.783400271097818,0.0
4.7852291015625,4.788886762491862,4.7870579320271816,0.0
4.788886762491862,4.792544423421224,4.790715592956543,0.0
4.792544423421224,4.796202084350586,4.7943732538859045,0.0
4.796202084350586,4.799859745279948,4.798030914815267,0.0
4.799859745279948,4.80351740620931,4.801688575744629,0.006852958271170872
4.80351740620931,4.8071750671386715,4.805346236673991,0.0
4.8071750671386715,4.810832728068034,4.809003897603352,0.0
4.810832728068034,4.814490388997395,4.812661558532715,0.0
4.814490388997395,4.818148049926758,4.816319219462077,0.0
4.818148049926758,4.82180571085612,4.8199768803914385,0.0
4.82180571085612,4.825463371785482,4.823634541320801,0.0
4.825463371785482,4.829121032714844,4.827292202250163,0.0
4.829121032714844,4.832778693644205,4.830949863179525,0.0
4.832778693644205,4.836436354573568,4.834607524108886,0.0
4.836436354573568,4.840094015502929,4.8382651850382485,0.0
4.840094015502929,4.843751676432292,4.841922845967611,0.0
4.843751676432292,4.847409337361653,4.845580506896972,0.0
4.847409337361653,4.8510669982910155,4.849238167826334,0.0
4.8510669982910155,4.854724659220378,4.852895828755697,0.0
4.854724659220378,4.858382320149739,4.856553489685059,0.0
4.858382320149739,4.862039981079102,4.86021115061442,0.0
4.862039981079102,4.865697642008463,4.8638688115437825,0.0
4.865697642008463,4.869355302937826,4.867526472473145,0.0
4.869355302937826,4.873012963867187,4.871184133402506,0.0
4.873012963867187,4.8766706247965494,4.874841794331868,0.0
4.8766706247965494,4.880328285725912,4.878499455261231,0.0
4.880328285725912,4.883985946655273,4.882157116190593,0.0
4.883985946655273,4.887643607584636,4.885814777119954,0.0
4.887643607584636,4.891301268513997,4.889472438049316,0.0
4.891301268513997,4.8949589294433595,4.893130098978679,0.0
4.8949589294433595,4.898616590372721,4.89678775990804,0.0
4.898616590372721,4.902274251302083,4.900445420837402,0.0
4.902274251302083,4.905931912231445,4.904103081766764,0.0
4.905931912231445,4.909589573160807,4.9077607426961265,0.0
4.909589573160807,4.91324723409017,4.911418403625488,0.0
4.91324723409017,4.916904895019531,4.91507606455485,0.0
4.916904895019531,4.9205625559488935,4.918733725484213,0.0
4.9205625559488935,4.924220216878255,4.922391386413574,0.0
4.924220216878255,4.927877877807617,4.926049047342936,0.0
4.927877877807617,4.931535538736979,4.929706708272298,0.0
4.931535538736979,4.935193199666341,4.93336436920166,0.0
4.935193199666341,4.938850860595703,4.937022030131022,0.0
4.938850860595703,4.942508521525065,4.940679691060383,0.0
4.942508521525065,4.946166182454427,4.944337351989747,0.0
4.946166182454427,4.949823843383789,4.947995012919108,0.0
4.949823843383789,4.953481504313151,4.95165267384847,0.0
4.953481504313151,4.957139165242513,4.955310334777832,0.0
4.957139165242513,4.960796826171875,4.958967995707194,0.0
4.960796826171875,4.964454487101237,4.962625656636556,0.0
4.964454487101237,4.968112148030599,4.966283317565917,0.0
4.968112148030599,4.9717698089599605,4.96994097849528,0.0
4.9717698089599605,4.975427469889323,4.973598639424642,0.0
4.975427469889323,4.979085130818685,4.977256300354004,0.0
4.979085130818685,4.982742791748047,4.980913961283366,0.0
4.982742791748047,4.986400452677409,4.984571622212728,0.0
4.986400452677409,4.9900581136067705,4.98822928314209,0.0
4.9900581136067705,4.993715774536133,4.991886944071451,0.0
4.993715774536133,4.997373435465494,4.995544605000814,0.0
4.997373435465494,5.001031096394857,4.999202265930176,0.0
5.001031096394857,5.004688757324218,5.0028599268595375,0.0
5.004688757324218,5.008346418253581,5.006517587788899,0.0
5.008346418253581,5.012004079182943,5.010175248718262,0.0
5.012004079182943,5.0156617401123045,5.013832909647624,0.006852958271172537
5.0156617401123045,5.019319401041667,5.017490570576985,0.0
5.019319401041667,5.022977061971028,5.021148231506348,0.0
5.022977061971028,5.026634722900391,5.02480589243571,0.0
5.026634722900391,5.030292383829752,5.0284635533650714,0.0
5.030292383829752,5.033950044759115,5.032121214294433,0.0
5.033950044759115,5.037607705688477,5.035778875223796,0.0
5.037607705688477,5.041265366617838,5.039436536153158,0.0
5.041265366617838,5.044923027547201,5.043094197082519,0.0
5.044923027547201,5.048580688476562,5.0467518580118815,0.0
5.048580688476562,5.052238349405925,5.050409518941244,0.0
5.052238349405925,5.055896010335286,5.054067179870605,0.0
5.055896010335286,5.0595536712646485,5.057724840799967,0.0
5.0595536712646485,5.06321133219401,5.061382501729329,0.0
5.06321133219401,5.066868993123372,5.065040162658692,0.0
5.066868993123372,5.070526654052735,5.068697823588053,0.0
5.070526654052735,5.074184314982096,5.0723554845174155,0.0
5.074184314982096,5.077841975911459,5.076013145446778,0.0
5.077841975911459,5.08149963684082,5.079670806376139,0.0
5.08149963684082,5.085157297770182,5.083328467305501,0.0
5.085157297770182,5.088814958699544,5.086986128234863,0.0
5.088814958699544,5.092472619628906,5.0906437891642256,0.0
5.092472619628906,5.096130280558268,5.094301450093587,0.0
5.096130280558268,5.09978794148763,5.0979591110229485,0.0
5.09978794148763,5.1034456024169925,5.101616771952312,0.0
5.1034456024169925,5.107103263346354,5.105274432881673,0.0
5.107103263346354,5.110760924275716,5.108932093811035,0.0
5.110760924275716,5.114418585205078,5.112589754740397,0.0
5.114418585205078,5.11807624613444,5.1162474156697595,0.0
5.11807624613444,5.121733907063802,5.119905076599121,0.0
5.121733907063802,5.125391567993164,5.1235627375284825,0.0
5.125391567993164,5.129049228922526,5.127220398457845,0.0
5.129049228922526,5.132706889851888,5.130878059387207,0.0
5.132706889851888,5.13636455078125,5.134535720316569,0.0
5.13636455078125,5.140022211710612,5.138193381245931,0.0
5.140022211710612,5.143679872639974,5.141851042175293,0.0
5.143679872639974,5.147337533569336,5.145508703104655,0.0
5.147337533569336,5.150995194498698,5.149166364034016,0.0
5.150995194498698,5.1546528554280595,5.152824024963379,0.0
5.1546528554280595,5.158310516357422,5.156481685892741,0.0
5.158310516357422,5.161968177286783,5.160139346822103,0.0
5.161968177286783,5.165625838216146,5.163797007751464,0.0
5.165625838216146,5.169283499145508,5.167454668680827,0.0
5.169283499145508,5.17294116007487,5.171112329610189,0.0
5.17294116007487,5.176598821004232,5.17476999053955,0.006852958271170872
5.176598821004232,5.1802564819335934,5.178427651468913,0.0
5.1802564819335934,5.183914142862956,5.182085312398275,0.0
5.183914142862956,5.187571803792317,5.185742973327637,0.0
5.187571803792317,5.19122946472168,5.189400634256998,0.0
5.19122946472168,5.194887125651042,5.193058295186361,0.0
5.194887125651042,5.1985447865804035,5.196715956115723,0.0
5.1985447865804035,5.202202447509766,5.200373617045084,0.0
5.202202447509766,5.205860108439127,5.204031277974447,0.0
5.205860108439127,5.20951776936849,5.207688938903809,0.0
5.20951776936849,5.213175430297851,5.2113465998331705,0.0
5.213175430297851,5.216833091227214,5.215004260762532,0.0
5.216833091227214,5.220490752156575,5.218661921691894,0.0
5.220490752156575,5.2241484130859375,5.222319582621257,0.0
5.2241484130859375,5.2278060740153,5.225977243550618,0.0
5.2278060740153,5.231463734944661,5.229634904479981,0.0
5.231463734944661,5.235121395874024,5.233292565409343,0.0
5.235121395874024,5.238779056803385,5.236950226338704,0.0
5.238779056803385,5.2424367177327476,5.240607887268066,0.0
5.2424367177327476,5.246094378662109,5.244265548197428,0.0
5.246094378662109,5.249752039591471,5.247923209126791,0.0
5.249752039591471,5.253409700520833,5.251580870056152,0.0
5.253409700520833,5.257067361450195,5.255238530985514,0.0
5.257067361450195,5.260725022379558,5.258896191914877,0.0
5.260725022379558,5.264382683308919,5.262553852844238,0.0
5.264382683308919,5.2680403442382815,5.2662115137736,0.0
5.2680403442382815,5.271698005167643,5.269869174702962,0.0
5.271698005167643,5.275355666097005,5.273526835632325,0.0
5.275355666097005,5.279013327026367,5.277184496561686,0.0
5.279013327026367,5.282670987955729,5.280842157491048,0.0
5.282670987955729,5.286328648885091,5.28449981842041,0.0
5.286328648885091,5.289986309814453,5.288157479349772,0.0
5.289986309814453,5.293643970743815,5.291815140279134,0.0
5.293643970743815,5.297301631673177,5.295472801208496,0.0
5.297301631673177,5.300959292602539,5.2991304621378585,0.0
5.300959292602539,5.304616953531901,5.30278812306722,0.0
5.304616953531901,5.308274614461263,5.3064457839965815,0.0
5.308274614461263,5.311932275390625,5.310103444925944,0.0
5.311932275390625,5.315589936319987,5.313761105855306,0.0
5.315589936319987,5.3192475972493485,5.317418766784668,0.0
5.3192475972493485,5.322905258178711,5.321076427714029,0.0
5.322905258178711,5.326562919108073,5.3247340886433925,0.0
5.326562919108073,5.330220580037435,5.328391749572754,0.0
5.330220580037435,5.333878240966797,5.3320494105021154,0.0
5.333878240966797,5.337535901896159,5.335707071431478,0.0
5.337535901896159,5.341193562825521,5.33936473236084,0.0
5.341193562825521,5.344851223754882,5.343022393290202,0.0
5.344851223754882,5.348508884684245,5.346680054219563,0.0
5.348508884684245,5.352166545613607,5.350337715148926,0.006852958271170872
5.352166545613607,5.355824206542969,5.353995376078288,0.0
5.355824206542969,5.359481867472331,5.357653037007649,0.0
5.359481867472331,5.3631395284016925,5.361310697937012,0.0
5.3631395284016925,5.366797189331055,5.364968358866374,0.0
5.366797189331055,5.370454850260416,5.368626019795736,0.0
5.370454850260416,5.374112511189779,5.372283680725097,0.0
5.374112511189779,5.37777017211914,5.3759413416544595,0.0
5.37777017211914,5.381427833048503,5.379599002583822,0.0
5.381427833048503,5.385085493977865,5.383256663513183,0.0
5.385085493977865,5.388743154907226,5.386914324442546,0.0
5.388743154907226,5.392400815836589,5.390571985371908,0.0
5.392400815836589,5.39605847676595,5.3942296463012696,0.0
5.39605847676595,5.399716137695313,5.397887307230631,0.0
5.399716137695313,5.403373798624674,5.401544968159993,0.0
5.403373798624674,5.4070314595540365,5.405202629089356,0.0
5.4070314595540365,5.410689120483398,5.408860290018717,0.0
5.410689120483398,5.41434678141276,5.412517950948079,0.0
5.41434678141276,5.418004442342123,5.416175611877442,0.0
5.418004442342123,5.421662103271484,5.4198332728068035,0.0
5.421662103271484,5.425319764200847,5.423490933736165,0.0
5.425319764200847,5.428977425130208,5.427148594665527,0.0
5.428977425130208,5.4326350860595705,5.43080625559489,0.0
5.4326350860595705,5.436292746988932,5.434463916524251,0.0
5.436292746988932,5.439950407918294,5.438121577453613,0.0
5.439950407918294,5.443608068847656,5.441779238382975,0.0
5.443608068847656,5.447265729777018,5.445436899312337,0.0
5.447265729777018,5.4509233907063805,5.449094560241699,0.0
5.4509233907063805,5.454581051635742,5.452752221171061,0.0
5.454581051635742,5.458238712565104,5.456409882100424,0.0
5.458238712565104,5.461896373494466,5.460067543029785,0.0
5.461896373494466,5.465554034423828,5.463725203959147,0.0
5.465554034423828,5.46921169535319,5.467382864888509,0.0
5.46921169535319,5.472869356282552,5.471040525817871,0.0
5.472869356282552,5.476527017211914,5.474698186747233,0.0
5.476527017211914,5.480184678141276,5.478355847676594,0.0
5.480184678141276,5.483842339070638,5.482013508605958,0.0
5.483842339070638,5.4875,5.485671169535319,0.006852958271172537


==> result-data/pred_srbhfix_val_smol-bins.csv <==
bin_left,bin_right,bin_center,density
0.0345174260437488,0.03806929375479613,0.036293359899272466,0.21876933278583746
0.03806929375479613,0.041621161465843465,0.0398452276103198,0.3316825368043342
0.041621161465843465,0.0451730291768908,0.04339709532136713,0.6774792241109805
0.0451730291768908,0.04872489688793813,0.04694896303241446,1.5031570284962381
0.04872489688793813,0.05227676459898546,0.050500830743461796,3.3732819700525907
0.05227676459898546,0.05582863231003279,0.05405269845450912,5.349263040376294
0.05582863231003279,0.05938050002108012,0.05760456616555645,6.619536585584372
0.05938050002108012,0.06293236773212746,0.061156433876603786,14.784572651171889
0.06293236773212746,0.06648423544317478,0.06470830158765112,21.065369624700885
0.06648423544317478,0.07003610315422212,0.06826016929869845,32.33551880079688
0.07003610315422212,0.07358797086526944,0.07181203700974578,41.170977015244546
0.07358797086526944,0.07713983857631677,0.0753639047207931,32.991826799154516
0.07713983857631677,0.0806917062873641,0.07891577243184045,27.409680275490086
0.0806917062873641,0.08424357399841144,0.08246764014288777,21.714620547807158
0.08424357399841144,0.08779544170945877,0.08601950785393511,12.667450075825105
0.08779544170945877,0.0913473094205061,0.08957137556498243,9.830505824860374
0.0913473094205061,0.09489917713155344,0.09312324327602978,8.172093140838703
0.09489917713155344,0.09845104484260077,0.0966751109870771,6.675993187593621
0.09845104484260077,0.1020029125536481,0.10022697869812444,5.525689921655185
0.1020029125536481,0.10555478026469543,0.10377884640917176,4.883496073799985
0.10555478026469543,0.10910664797574277,0.1073307141202191,4.354215429963281
0.10910664797574277,0.1126585156867901,0.11088258183126642,2.971028680736696
0.1126585156867901,0.11621038339783743,0.11443444954231377,2.8298871757135746
0.11621038339783743,0.11976225110888475,0.11798631725336109,2.244149929867632
0.11976225110888475,0.12331411881993208,0.12153818496440841,1.7219263612820754
0.12331411881993208,0.1268659865309794,0.12509005267545575,1.524328254249706
0.1268659865309794,0.13041785424202673,0.12864192038650307,1.199702792696533
0.13041785424202673,0.13396972195307408,0.1321937880975504,0.9597622341572187
0.13396972195307408,0.13752158966412142,0.13574565580859776,0.6492509231063538
0.13752158966412142,0.14107345737516874,0.13929752351964508,0.5363377190878618
0.14107345737516874,0.14462532508621606,0.1428493912306924,0.47988111707861314
0.14462532508621606,0.1481771927972634,0.14640125894173972,0.29639716054855286
0.1481771927972634,0.15172906050831075,0.1499531266527871,0.23288348328814867
0.15172906050831075,0.15528092821935807,0.1535049943638344,0.27522593479508695
0.15528092821935807,0.1588327959304054,0.15705686207488173,0.2258264080369944
0.1588327959304054,0.16238466364145274,0.16060872978592905,0.14819858027427643
0.16238466364145274,0.16593653135250006,0.1641605974969764,0.1129132040184972
0.16593653135250006,0.1694883990635474,0.16771246520802374,0.08468490301387224
0.1694883990635474,0.17304026677459472,0.17126433291907106,0.11997027926965328
0.17304026677459472,0.17659213448564207,0.17481620063011838,0.0705707525115602
0.17659213448564207,0.18014400219668938,0.17836806834116573,0.0564566020092486
0.18014400219668938,0.18369586990773673,0.18191993605221307,0.05645660200924816
0.18369586990773673,0.18724773761878405,0.1854718037632604,0.07762782776271683
0.18724773761878405,0.1907996053298314,0.1890236714743077,0.04234245150693612
0.1907996053298314,0.19435147304087871,0.19257553918535505,0.08468490301387291
0.19435147304087871,0.19790334075192606,0.1961274068964024,0.08468490301387224
0.19790334075192606,0.20145520846297338,0.19967927460744972,0.0564566020092486
0.20145520846297338,0.2050070761740207,0.20323114231849704,0.0282283010046243
0.2050070761740207,0.20855894388506804,0.20678301002954436,0.04234245150693612
0.20855894388506804,0.21211081159611536,0.2103348777405917,0.007057075251156075
0.21211081159611536,0.2156626793071627,0.21388674545163905,0.02822830100462408
0.2156626793071627,0.21921454701821003,0.21743861316268637,0.042342451506936454
0.21921454701821003,0.22276641472925737,0.22099048087373369,0.0
0.22276641472925737,0.2263182824403047,0.22454234858478103,0.0282283010046243
0.2263182824403047,0.22987015015135204,0.22809421629582838,0.01411415050231204
0.22987015015135204,0.23342201786239936,0.2316460840068757,0.035285376255780376
0.23342201786239936,0.2369738855734467,0.23519795171792302,0.0
0.2369738855734467,0.24052575328449402,0.23874981942897036,0.0282283010046243
0.24052575328449402,0.24407762099554137,0.2423016871400177,0.00705707525115602
0.24407762099554137,0.24762948870658869,0.24585355485106503,0.0
0.24762948870658869,0.25118135641763606,0.24940542256211237,0.021171225753467894
0.25118135641763606,0.2547332241286834,0.2529572902731597,0.021171225753468227
0.2547332241286834,0.2582850918397307,0.25650915798420704,0.007057075251156075
0.2582850918397307,0.261836959550778,0.26006102569525436,0.01411415050231215
0.261836959550778,0.26538882726182533,0.2636128934063017,0.0
0.26538882726182533,0.26894069497287265,0.267164761117349,0.0
0.26894069497287265,0.27249256268391997,0.2707166288283963,0.0
0.27249256268391997,0.27604443039496734,0.27426849653944363,0.007057075251155965
0.27604443039496734,0.27959629810601466,0.277820364250491,0.0
0.27959629810601466,0.28314816581706204,0.2813722319615384,0.007057075251155965
0.28314816581706204,0.28670003352810935,0.2849240996725857,0.0
0.28670003352810935,0.2902519012391567,0.288475967383633,0.0
0.2902519012391567,0.293803768950204,0.29202783509468033,0.007057075251156075
0.293803768950204,0.2973556366612513,0.29557970280572765,0.01411415050231215
0.2973556366612513,0.3009075043722987,0.29913157051677497,0.007057075251155965
0.3009075043722987,0.304459372083346,0.30268343822782234,0.007057075251156075
0.304459372083346,0.3080112397943933,0.30623530593886966,0.0
0.3080112397943933,0.31156310750544064,0.309787173649917,0.007057075251156075
0.31156310750544064,0.315114975216488,0.31333904136096435,0.0
0.315114975216488,0.31866684292753533,0.3168909090720117,0.0
0.31866684292753533,0.32221871063858265,0.320442776783059,0.01411415050231215
0.32221871063858265,0.32577057834962997,0.3239946444941063,0.0
0.32577057834962997,0.3293224460606773,0.32754651220515363,0.0
0.3293224460606773,0.33287431377172466,0.33109837991620095,0.0
0.33287431377172466,0.336426181482772,0.3346502476272483,0.0
0.336426181482772,0.3399780491938193,0.33820211533829564,0.01411415050231215
0.3399780491938193,0.3435299169048666,0.34175398304934296,0.0
0.3435299169048666,0.347081784615914,0.34530585076039033,0.01411415050231193
0.347081784615914,0.3506336523269613,0.34885771847143765,0.0
0.3506336523269613,0.3541855200380086,0.35240958618248497,0.0
0.3541855200380086,0.35773738774905595,0.3559614538935323,0.0
0.35773738774905595,0.3612892554601033,0.3595133216045796,0.01411415050231193
0.3612892554601033,0.36484112317115064,0.363065189315627,0.0
0.36484112317115064,0.36839299088219796,0.3666170570266743,0.0
0.36839299088219796,0.3719448585932453,0.3701689247377216,0.007057075251156075
0.3719448585932453,0.3754967263042926,0.37372079244876893,0.007057075251156075
0.3754967263042926,0.37904859401533997,0.3772726601598163,0.007057075251155965
0.37904859401533997,0.3826004617263873,0.3808245278708636,0.0
0.3826004617263873,0.3861523294374346,0.38437639558191095,0.007057075251156075
0.3861523294374346,0.3897041971484819,0.38792826329295826,0.0
0.3897041971484819,0.3932560648595293,0.3914801310040056,0.0
0.3932560648595293,0.3968079325705766,0.39503199871505296,0.007057075251156075
0.3968079325705766,0.40035980028162393,0.3985838664261003,0.0
0.40035980028162393,0.40391166799267125,0.4021357341371476,0.007057075251156075
0.40391166799267125,0.4074635357037186,0.40568760184819497,0.0
0.4074635357037186,0.41101540341476595,0.4092394695592423,0.0
0.41101540341476595,0.41456727112581326,0.4127913372702896,0.007057075251156075
0.41456727112581326,0.4181191388368606,0.4163432049813369,0.0
0.4181191388368606,0.42167100654790796,0.41989507269238424,0.0
0.42167100654790796,0.4252228742589553,0.4234469404034316,0.007057075251156075
0.4252228742589553,0.4287747419700026,0.42699880811447893,0.0
0.4287747419700026,0.4323266096810499,0.43055067582552625,0.0
0.4323266096810499,0.43587847739209723,0.43410254353657357,0.007057075251156075
0.43587847739209723,0.4394303451031446,0.43765441124762094,0.0
0.4394303451031446,0.4429822128141919,0.44120627895866826,0.007057075251156075
0.4429822128141919,0.44653408052523924,0.4447581466697156,0.007057075251156075
0.44653408052523924,0.45008594823628656,0.4483100143807629,0.0
0.45008594823628656,0.45363781594733393,0.4518618820918102,0.007057075251155965
0.45363781594733393,0.45718968365838125,0.4554137498028576,0.0
0.45718968365838125,0.46074155136942857,0.4589656175139049,0.007057075251156075
0.46074155136942857,0.4642934190804759,0.46251748522495223,0.007057075251156075
0.4642934190804759,0.46784528679152326,0.4660693529359996,0.007057075251155965
0.46784528679152326,0.4713971545025706,0.4696212206470469,0.0
0.4713971545025706,0.4749490222136179,0.47317308835809424,0.0
0.4749490222136179,0.4785008899246652,0.47672495606914156,0.0
0.4785008899246652,0.4820527576357126,0.4802768237801889,0.0
0.4820527576357126,0.4856046253467599,0.48382869149123625,0.0
0.4856046253467599,0.48915649305780723,0.48738055920228357,0.007057075251156075
0.48915649305780723,0.49270836076885455,0.4909324269133309,0.0
0.49270836076885455,0.49626022847990187,0.4944842946243782,0.0
0.49626022847990187,0.49981209619094924,0.4980361623354256,0.007057075251155965
0.49981209619094924,0.5033639639019966,0.5015880300464729,0.007057075251156075
0.5033639639019966,0.5069158316130439,0.5051398977575202,0.0
0.5069158316130439,0.5104676993240912,0.5086917654685675,0.0
0.5104676993240912,0.5140195670351386,0.512243633179615,0.0
0.5140195670351386,0.5175714347461859,0.5157955008906623,0.0
0.5175714347461859,0.5211233024572333,0.5193473686017096,0.0
0.5211233024572333,0.5246751701682806,0.5228992363127569,0.0
0.5246751701682806,0.5282270378793279,0.5264511040238042,0.0
0.5282270378793279,0.5317789055903752,0.5300029717348516,0.0
0.5317789055903752,0.5353307733014225,0.5335548394458989,0.0
0.5353307733014225,0.5388826410124699,0.5371067071569462,0.021171225753468227
0.5388826410124699,0.5424345087235172,0.5406585748679935,0.007057075251156075
0.5424345087235172,0.5459863764345645,0.5442104425790408,0.0
0.5459863764345645,0.5495382441456118,0.5477623102900882,0.007057075251156075
0.5495382441456118,0.5530901118566591,0.5513141780011355,0.0
0.5530901118566591,0.5566419795677064,0.5548660457121828,0.0
0.5566419795677064,0.5601938472787538,0.5584179134232301,0.0
0.5601938472787538,0.5637457149898011,0.5619697811342774,0.0
0.5637457149898011,0.5672975827008486,0.5655216488453249,0.0
0.5672975827008486,0.5708494504118959,0.5690735165563723,0.0
0.5708494504118959,0.5744013181229433,0.5726253842674196,0.0
0.5744013181229433,0.5779531858339906,0.5761772519784669,0.007057075251156075
0.5779531858339906,0.5815050535450379,0.5797291196895142,0.0
0.5815050535450379,0.5850569212560852,0.5832809874005616,0.0
0.5850569212560852,0.5886087889671325,0.5868328551116089,0.007057075251156075
0.5886087889671325,0.5921606566781799,0.5903847228226562,0.0
0.5921606566781799,0.5957125243892272,0.5939365905337035,0.0
0.5957125243892272,0.5992643921002745,0.5974884582447508,0.0
0.5992643921002745,0.6028162598113218,0.6010403259557981,0.007057075251156075
0.6028162598113218,0.6063681275223691,0.6045921936668455,0.0
0.6063681275223691,0.6099199952334164,0.6081440613778928,0.007057075251156075
0.6099199952334164,0.6134718629444638,0.6116959290889401,0.0
0.6134718629444638,0.6170237306555111,0.6152477967999874,0.0
0.6170237306555111,0.6205755983665584,0.6187996645110347,0.0
0.6205755983665584,0.6241274660776057,0.6223515322220821,0.0
0.6241274660776057,0.6276793337886533,0.6259033999331295,0.0
0.6276793337886533,0.6312312014997006,0.6294552676441769,0.007057075251156075
0.6312312014997006,0.6347830692107479,0.6330071353552242,0.0
0.6347830692107479,0.6383349369217952,0.6365590030662716,0.0
0.6383349369217952,0.6418868046328425,0.6401108707773189,0.0
0.6418868046328425,0.6454386723438899,0.6436627384883662,0.007057075251156075
0.6454386723438899,0.6489905400549372,0.6472146061994135,0.0
0.6489905400549372,0.6525424077659845,0.6507664739104608,0.0
0.6525424077659845,0.6560942754770318,0.6543183416215081,0.0
0.6560942754770318,0.6596461431880791,0.6578702093325555,0.0
0.6596461431880791,0.6631980108991264,0.6614220770436028,0.0
0.6631980108991264,0.6667498786101738,0.6649739447546501,0.0
0.6667498786101738,0.6703017463212211,0.6685258124656974,0.0
0.6703017463212211,0.6738536140322684,0.6720776801767447,0.01411415050231215
0.6738536140322684,0.6774054817433157,0.6756295478877921,0.0
0.6774054817433157,0.680957349454363,0.6791814155988394,0.0
0.680957349454363,0.6845092171654104,0.6827332833098867,0.0
0.6845092171654104,0.6880610848764579,0.6862851510209341,0.0
0.6880610848764579,0.6916129525875052,0.6898370187319816,0.007057075251156075
0.6916129525875052,0.6951648202985525,0.6933888864430289,0.0
0.6951648202985525,0.6987166880095999,0.6969407541540762,0.0
0.6987166880095999,0.7022685557206472,0.7004926218651235,0.0
0.7022685557206472,0.7058204234316945,0.7040444895761708,0.0
0.7058204234316945,0.7093722911427418,0.7075963572872181,0.0
0.7093722911427418,0.7129241588537891,0.7111482249982655,0.0
0.7129241588537891,0.7164760265648364,0.7147000927093128,0.0
0.7164760265648364,0.7200278942758838,0.7182519604203601,0.0
0.7200278942758838,0.7235797619869311,0.7218038281314074,0.0
0.7235797619869311,0.7271316296979784,0.7253556958424547,0.0
0.7271316296979784,0.7306834974090257,0.7289075635535021,0.0
0.7306834974090257,0.734235365120073,0.7324594312645494,0.0
0.734235365120073,0.7377872328311204,0.7360112989755967,0.0
0.7377872328311204,0.7413391005421677,0.739563166686644,0.0
0.7413391005421677,0.744890968253215,0.7431150343976913,0.0
0.744890968253215,0.7484428359642625,0.7466669021087388,0.0
0.7484428359642625,0.7519947036753099,0.7502187698197862,0.0
0.7519947036753099,0.7555465713863572,0.7537706375308335,0.0
0.7555465713863572,0.7590984390974045,0.7573225052418808,0.007057075251156075
0.7590984390974045,0.7626503068084518,0.7608743729529281,0.0
0.7626503068084518,0.7662021745194991,0.7644262406639755,0.0
0.7662021745194991,0.7697540422305464,0.7679781083750228,0.0
0.7697540422305464,0.7733059099415938,0.7715299760860701,0.007057075251156075
0.7733059099415938,0.7768577776526411,0.7750818437971174,0.007057075251156075
0.7768577776526411,0.7804096453636884,0.7786337115081647,0.0
0.7804096453636884,0.7839615130747357,0.7821855792192121,0.0
0.7839615130747357,0.787513380785783,0.7857374469302594,0.0
0.787513380785783,0.7910652484968304,0.7892893146413067,0.0
0.7910652484968304,0.7946171162078777,0.792841182352354,0.0
0.7946171162078777,0.798168983918925,0.7963930500634013,0.007057075251156075
0.798168983918925,0.8017208516299723,0.7999449177744486,0.0
0.8017208516299723,0.8052727193410196,0.803496785485496,0.0
0.8052727193410196,0.8088245870520672,0.8070486531965434,0.0
0.8088245870520672,0.8123764547631145,0.8106005209075908,0.0
0.8123764547631145,0.8159283224741618,0.8141523886186381,0.0
0.8159283224741618,0.8194801901852091,0.8177042563296855,0.0
0.8194801901852091,0.8230320578962564,0.8212561240407328,0.0
0.8230320578962564,0.8265839256073038,0.8248079917517801,0.0
0.8265839256073038,0.8301357933183511,0.8283598594628274,0.0
0.8301357933183511,0.8336876610293984,0.8319117271738747,0.0
0.8336876610293984,0.8372395287404457,0.8354635948849221,0.0
0.8372395287404457,0.840791396451493,0.8390154625959694,0.0
0.840791396451493,0.8443432641625404,0.8425673303070167,0.0
0.8443432641625404,0.8478951318735877,0.846119198018064,0.0
0.8478951318735877,0.851446999584635,0.8496710657291113,0.0
0.851446999584635,0.8549988672956823,0.8532229334401586,0.0
0.8549988672956823,0.8585507350067296,0.856774801151206,0.0
0.8585507350067296,0.862102602717777,0.8603266688622533,0.0
0.862102602717777,0.8656544704288243,0.8638785365733006,0.0
0.8656544704288243,0.8692063381398718,0.867430404284348,0.0
0.8692063381398718,0.8727582058509191,0.8709822719953955,0.0
0.8727582058509191,0.8763100735619664,0.8745341397064428,0.0
0.8763100735619664,0.8798619412730138,0.8780860074174901,0.0
0.8798619412730138,0.8834138089840611,0.8816378751285374,0.0
0.8834138089840611,0.8869656766951084,0.8851897428395847,0.0
0.8869656766951084,0.8905175444061557,0.888741610550632,0.0
0.8905175444061557,0.894069412117203,0.8922934782616794,0.0
0.894069412117203,0.8976212798282504,0.8958453459727267,0.0
0.8976212798282504,0.9011731475392977,0.899397213683774,0.0
0.9011731475392977,0.904725015250345,0.9029490813948213,0.0
0.904725015250345,0.9082768829613923,0.9065009491058686,0.0
0.9082768829613923,0.9118287506724396,0.910052816816916,0.0
0.9118287506724396,0.9153806183834869,0.9136046845279633,0.0
0.9153806183834869,0.9189324860945343,0.9171565522390106,0.0
0.9189324860945343,0.9224843538055816,0.9207084199500579,0.0
0.9224843538055816,0.9260362215166289,0.9242602876611052,0.007057075251156075
0.9260362215166289,0.9295880892276764,0.9278121553721527,0.0
0.9295880892276764,0.9331399569387238,0.9313640230832001,0.0
0.9331399569387238,0.9366918246497711,0.9349158907942474,0.0
0.9366918246497711,0.9402436923608184,0.9384677585052947,0.0
0.9402436923608184,0.9437955600718657,0.942019626216342,0.0
0.9437955600718657,0.947347427782913,0.9455714939273894,0.0
0.947347427782913,0.9508992954939604,0.9491233616384367,0.0
0.9508992954939604,0.9544511632050077,0.952675229349484,0.0
0.9544511632050077,0.958003030916055,0.9562270970605313,0.007057075251156075
0.958003030916055,0.9615548986271023,0.9597789647715786,0.0
0.9615548986271023,0.9651067663381496,0.963330832482626,0.0
0.9651067663381496,0.9686586340491969,0.9668827001936733,0.0
0.9686586340491969,0.9722105017602443,0.9704345679047206,0.0
0.9722105017602443,0.9757623694712916,0.9739864356157679,0.0
0.9757623694712916,0.9793142371823389,0.9775383033268152,0.0
0.9793142371823389,0.9828661048933862,0.9810901710378626,0.0
0.9828661048933862,0.9864179726044335,0.9846420387489099,0.0
0.9864179726044335,0.9899698403154811,0.9881939064599573,0.0
0.9899698403154811,0.9935217080265284,0.9917457741710047,0.0
0.9935217080265284,0.9970735757375757,0.995297641882052,0.0
0.9970735757375757,1.000625443448623,0.9988495095930994,0.0
1.000625443448623,1.0041773111596703,1.0024013773041467,0.0
1.0041773111596703,1.0077291788707177,1.005953245015194,0.0
1.0077291788707177,1.011281046581765,1.0095051127262413,0.0
1.011281046581765,1.0148329142928123,1.0130569804372886,0.007057075251156075
1.0148329142928123,1.0183847820038596,1.016608848148336,0.0
1.0183847820038596,1.021936649714907,1.0201607158593833,0.0
1.021936649714907,1.0254885174259543,1.0237125835704306,0.0
1.0254885174259543,1.0290403851370016,1.027264451281478,0.0
1.0290403851370016,1.032592252848049,1.0308163189925252,0.0
1.032592252848049,1.0361441205590964,1.0343681867035728,0.0
1.0361441205590964,1.0396959882701438,1.03792005441462,0.0
1.0396959882701438,1.043247855981191,1.0414719221256674,0.007057075251156075
1.043247855981191,1.0467997236922384,1.0450237898367147,0.0
1.0467997236922384,1.0503515914032857,1.048575657547762,0.0
1.0503515914032857,1.053903459114333,1.0521275252588094,0.0
1.053903459114333,1.0574553268253803,1.0556793929698567,0.0
1.0574553268253803,1.0610071945364277,1.059231260680904,0.0
1.0610071945364277,1.064559062247475,1.0627831283919513,0.0
1.064559062247475,1.0681109299585223,1.0663349961029986,0.0
1.0681109299585223,1.0716627976695696,1.069886863814046,0.0
1.0716627976695696,1.075214665380617,1.0734387315250933,0.0
1.075214665380617,1.0787665330916643,1.0769905992361406,0.0
1.0787665330916643,1.0823184008027116,1.080542466947188,0.0
1.0823184008027116,1.085870268513759,1.0840943346582352,0.0
1.085870268513759,1.0894221362248062,1.0876462023692826,0.0
1.0894221362248062,1.0929740039358535,1.0911980700803299,0.0
1.0929740039358535,1.096525871646901,1.0947499377913772,0.0
1.096525871646901,1.1000777393579484,1.0983018055024247,0.0
1.1000777393579484,1.1036296070689957,1.101853673213472,0.0
1.1036296070689957,1.107181474780043,1.1054055409245194,0.0
1.107181474780043,1.1107333424910903,1.1089574086355667,0.0
1.1107333424910903,1.1142852102021377,1.112509276346614,0.0
1.1142852102021377,1.117837077913185,1.1160611440576613,0.0
1.117837077913185,1.1213889456242323,1.1196130117687086,0.0
1.1213889456242323,1.1249408133352796,1.123164879479756,0.0
1.1249408133352796,1.128492681046327,1.1267167471908033,0.0
1.128492681046327,1.1320445487573743,1.1302686149018506,0.0
1.1320445487573743,1.1355964164684216,1.133820482612898,0.0
1.1355964164684216,1.139148284179469,1.1373723503239452,0.0
1.139148284179469,1.1427001518905162,1.1409242180349926,0.0
1.1427001518905162,1.1462520196015635,1.1444760857460399,0.0
1.1462520196015635,1.1498038873126109,1.1480279534570872,0.0
1.1498038873126109,1.1533557550236582,1.1515798211681345,0.0
1.1533557550236582,1.1569076227347057,1.155131688879182,0.0
1.1569076227347057,1.160459490445753,1.1586835565902294,0.0
1.160459490445753,1.1640113581568003,1.1622354243012767,0.0
1.1640113581568003,1.1675632258678477,1.165787292012324,0.0
1.1675632258678477,1.171115093578895,1.1693391597233713,0.0
1.171115093578895,1.1746669612899423,1.1728910274344186,0.0
1.1746669612899423,1.1782188290009896,1.176442895145466,0.0
1.1782188290009896,1.181770696712037,1.1799947628565133,0.0
1.181770696712037,1.1853225644230843,1.1835466305675606,0.0
1.1853225644230843,1.1888744321341316,1.187098498278608,0.0
1.1888744321341316,1.192426299845179,1.1906503659896552,0.0
1.192426299845179,1.1959781675562262,1.1942022337007026,0.0
1.1959781675562262,1.1995300352672735,1.1977541014117499,0.0
1.1995300352672735,1.2030819029783208,1.2013059691227972,0.0
1.2030819029783208,1.2066337706893682,1.2048578368338445,0.0
1.2066337706893682,1.2101856384004155,1.2084097045448918,0.0
1.2101856384004155,1.2137375061114628,1.2119615722559391,0.0
1.2137375061114628,1.2172893738225103,1.2155134399669865,0.0
1.2172893738225103,1.2208412415335577,1.219065307678034,0.0
1.2208412415335577,1.224393109244605,1.2226171753890813,0.0
1.224393109244605,1.2279449769556523,1.2261690431001286,0.0
1.2279449769556523,1.2314968446666996,1.229720910811176,0.0
1.2314968446666996,1.235048712377747,1.2332727785222233,0.0
1.235048712377747,1.2386005800887943,1.2368246462332706,0.0
1.2386005800887943,1.2421524477998416,1.240376513944318,0.0
1.2421524477998416,1.245704315510889,1.2439283816553652,0.0
1.245704315510889,1.2492561832219362,1.2474802493664126,0.0
1.2492561832219362,1.2528080509329835,1.2510321170774599,0.0
1.2528080509329835,1.2563599186440308,1.2545839847885072,0.0
1.2563599186440308,1.2599117863550782,1.2581358524995545,0.0
1.2599117863550782,1.2634636540661255,1.2616877202106018,0.0
1.2634636540661255,1.2670155217771728,1.2652395879216491,0.0
1.2670155217771728,1.2705673894882201,1.2687914556326965,0.0
1.2705673894882201,1.2741192571992674,1.2723433233437438,0.0
1.2741192571992674,1.277671124910315,1.2758951910547913,0.0
1.277671124910315,1.2812229926213623,1.2794470587658386,0.0
1.2812229926213623,1.2847748603324096,1.282998926476886,0.0
1.2847748603324096,1.288326728043457,1.2865507941879333,0.0
1.288326728043457,1.2918785957545043,1.2901026618989806,0.0
1.2918785957545043,1.2954304634655516,1.293654529610028,0.0
1.2954304634655516,1.298982331176599,1.2972063973210752,0.0
1.298982331176599,1.3025341988876462,1.3007582650321226,0.0
1.3025341988876462,1.3060860665986935,1.3043101327431699,0.0
1.3060860665986935,1.3096379343097408,1.3078620004542172,0.0
1.3096379343097408,1.3131898020207882,1.3114138681652645,0.0
1.3131898020207882,1.3167416697318355,1.3149657358763118,0.0
1.3167416697318355,1.3202935374428828,1.3185176035873591,0.0
1.3202935374428828,1.3238454051539301,1.3220694712984065,0.0
1.3238454051539301,1.3273972728649774,1.3256213390094538,0.0
1.3273972728649774,1.3309491405760248,1.329173206720501,0.0
1.3309491405760248,1.334501008287072,1.3327250744315484,0.0
1.334501008287072,1.3380528759981196,1.3362769421425957,0.0
1.3380528759981196,1.341604743709167,1.3398288098536433,0.0
1.341604743709167,1.3451566114202143,1.3433806775646906,0.0
1.3451566114202143,1.3487084791312616,1.346932545275738,0.0
1.3487084791312616,1.352260346842309,1.3504844129867852,0.0
1.352260346842309,1.3558122145533562,1.3540362806978326,0.007057075251156075
1.3558122145533562,1.3593640822644035,1.3575881484088799,0.0
1.3593640822644035,1.3629159499754508,1.3611400161199272,0.0
1.3629159499754508,1.3664678176864982,1.3646918838309745,0.0
1.3664678176864982,1.3700196853975455,1.3682437515420218,0.0
1.3700196853975455,1.3735715531085928,1.3717956192530691,0.007057075251156075
1.3735715531085928,1.3771234208196401,1.3753474869641165,0.0
1.3771234208196401,1.3806752885306874,1.3788993546751638,0.0
1.3806752885306874,1.3842271562417348,1.382451222386211,0.0
1.3842271562417348,1.387779023952782,1.3860030900972584,0.0
1.387779023952782,1.3913308916638294,1.3895549578083057,0.0
1.3913308916638294,1.3948827593748767,1.393106825519353,0.007057075251156075
1.3948827593748767,1.398434627085924,1.3966586932304004,0.0
1.398434627085924,1.4019864947969716,1.400210560941448,0.007057075251155634
1.4019864947969716,1.405538362508019,1.4037624286524952,0.0
1.405538362508019,1.4090902302190662,1.4073142963635425,0.0
1.4090902302190662,1.4126420979301135,1.4108661640745899,0.01411415050231215
1.4126420979301135,1.4161939656411608,1.4144180317856372,0.0
1.4161939656411608,1.4197458333522082,1.4179698994966845,0.0
1.4197458333522082,1.4232977010632555,1.4215217672077318,0.007057075251156075
1.4232977010632555,1.4268495687743028,1.4250736349187791,0.0
1.4268495687743028,1.4304014364853501,1.4286255026298265,0.01411415050231215
1.4304014364853501,1.4339533041963974,1.4321773703408738,0.007057075251156075
1.4339533041963974,1.4375051719074448,1.435729238051921,0.0
1.4375051719074448,1.441057039618492,1.4392811057629684,0.0
1.441057039618492,1.4446089073295394,1.4428329734740157,0.0
1.4446089073295394,1.4481607750405867,1.446384841185063,0.01411415050231215
1.4481607750405867,1.451712642751634,1.4499367088961104,0.0
1.451712642751634,1.4552645104626813,1.4534885766071577,0.007057075251156075
1.4552645104626813,1.4588163781737287,1.457040444318205,0.007057075251156075
1.4588163781737287,1.4623682458847762,1.4605923120292523,0.007057075251155634
1.4623682458847762,1.4659201135958235,1.4641441797402999,0.007057075251156075
1.4659201135958235,1.4694719813068708,1.4676960474513472,0.007057075251156075
1.4694719813068708,1.4730238490179182,1.4712479151623945,0.007057075251156075
1.4730238490179182,1.4765757167289655,1.4747997828734418,0.007057075251156075
1.4765757167289655,1.4801275844400128,1.4783516505844891,0.0
1.4801275844400128,1.4836794521510601,1.4819035182955365,0.0
1.4836794521510601,1.4872313198621074,1.4854553860065838,0.007057075251156075
1.4872313198621074,1.4907831875731548,1.489007253717631,0.0
1.4907831875731548,1.494335055284202,1.4925591214286784,0.0
1.494335055284202,1.4978869229952494,1.4961109891397257,0.0
1.4978869229952494,1.5014387907062967,1.499662856850773,0.0
1.5014387907062967,1.504990658417344,1.5032147245618204,0.0
1.504990658417344,1.5085425261283913,1.5067665922728677,0.0
1.5085425261283913,1.5120943938394387,1.510318459983915,0.0
1.5120943938394387,1.515646261550486,1.5138703276949623,0.01411415050231215
1.515646261550486,1.5191981292615333,1.5174221954060096,0.0
1.5191981292615333,1.5227499969725808,1.5209740631170572,0.014114150502311268
1.5227499969725808,1.5263018646836282,1.5245259308281045,0.007057075251156075
1.5263018646836282,1.5298537323946755,1.5280777985391518,0.0
1.5298537323946755,1.5334056001057228,1.5316296662501991,0.007057075251156075
1.5334056001057228,1.5369574678167701,1.5351815339612465,0.021171225753468227
1.5369574678167701,1.5405093355278174,1.5387334016722938,0.007057075251156075
1.5405093355278174,1.5440612032388648,1.542285269383341,0.007057075251156075
1.5440612032388648,1.547613070949912,1.5458371370943884,0.0
1.547613070949912,1.5511649386609594,1.5493890048054357,0.007057075251156075
1.5511649386609594,1.5547168063720067,1.552940872516483,0.0
1.5547168063720067,1.558268674083054,1.5564927402275304,0.007057075251156075
1.558268674083054,1.5618205417941013,1.5600446079385777,0.0
1.5618205417941013,1.5653724095051487,1.563596475649625,0.0
1.5653724095051487,1.568924277216196,1.5671483433606723,0.0
1.568924277216196,1.5724761449272433,1.5707002110717196,0.0
1.5724761449272433,1.5760280126382906,1.574252078782767,0.0
1.5760280126382906,1.579579880349338,1.5778039464938143,0.007057075251156075
1.579579880349338,1.5831317480603855,1.5813558142048616,0.0
1.5831317480603855,1.5866836157714328,1.5849076819159091,0.007057075251156075
1.5866836157714328,1.5902354834824801,1.5884595496269565,0.007057075251156075
1.5902354834824801,1.5937873511935274,1.5920114173380038,0.0
1.5937873511935274,1.5973392189045748,1.595563285049051,0.007057075251156075
1.5973392189045748,1.600891086615622,1.5991151527600984,0.0
1.600891086615622,1.6044429543266694,1.6026670204711457,0.0
1.6044429543266694,1.6079948220377167,1.606218888182193,0.007057075251156075
1.6079948220377167,1.611546689748764,1.6097707558932404,0.0
1.611546689748764,1.6150985574598113,1.6133226236042877,0.0
1.6150985574598113,1.6186504251708587,1.616874491315335,0.0
1.6186504251708587,1.622202292881906,1.6204263590263823,0.007057075251156075
1.622202292881906,1.6257541605929533,1.6239782267374296,0.0
1.6257541605929533,1.6293060283040006,1.627530094448477,0.0
1.6293060283040006,1.632857896015048,1.6310819621595243,0.0
1.632857896015048,1.6364097637260953,1.6346338298705716,0.0
1.6364097637260953,1.6399616314371426,1.638185697581619,0.0
1.6399616314371426,1.6435134991481901,1.6417375652926665,0.0
1.6435134991481901,1.6470653668592374,1.6452894330037138,0.0
1.6470653668592374,1.6506172345702848,1.648841300714761,0.0
1.6506172345702848,1.654169102281332,1.6523931684258084,0.0
1.654169102281332,1.6577209699923794,1.6559450361368557,0.0
1.6577209699923794,1.6612728377034267,1.659496903847903,0.0
1.6612728377034267,1.664824705414474,1.6630487715589504,0.0
1.664824705414474,1.6683765731255213,1.6666006392699977,0.0
1.6683765731255213,1.6719284408365687,1.670152506981045,0.0
1.6719284408365687,1.675480308547616,1.6737043746920923,0.0
1.675480308547616,1.6790321762586633,1.6772562424031396,0.0
1.6790321762586633,1.6825840439697106,1.680808110114187,0.0
1.6825840439697106,1.686135911680758,1.6843599778252343,0.0
1.686135911680758,1.6896877793918053,1.6879118455362816,0.0
1.6896877793918053,1.6932396471028526,1.691463713247329,0.0
1.6932396471028526,1.6967915148139,1.6950155809583762,0.0
1.6967915148139,1.7003433825249472,1.6985674486694236,0.007057075251156075
1.7003433825249472,1.7038952502359948,1.7021193163804709,0.0
1.7038952502359948,1.707447117947042,1.7056711840915184,0.0
1.707447117947042,1.7109989856580894,1.7092230518025657,0.0
1.7109989856580894,1.7145508533691367,1.712774919513613,0.0
1.7145508533691367,1.718102721080184,1.7163267872246604,0.007057075251156075
1.718102721080184,1.7216545887912313,1.7198786549357077,0.0
1.7216545887912313,1.7252064565022787,1.723430522646755,0.0
1.7252064565022787,1.728758324213326,1.7269823903578023,0.0
1.728758324213326,1.7323101919243733,1.7305342580688496,0.0
1.7323101919243733,1.7358620596354206,1.734086125779897,0.0
1.7358620596354206,1.739413927346468,1.7376379934909443,0.0
1.739413927346468,1.7429657950575153,1.7411898612019916,0.0
1.7429657950575153,1.7465176627685626,1.744741728913039,0.0
1.7465176627685626,1.75006953047961,1.7482935966240862,0.0
1.75006953047961,1.7536213981906572,1.7518454643351336,0.0
1.7536213981906572,1.7571732659017045,1.7553973320461809,0.0
1.7571732659017045,1.7607251336127518,1.7589491997572282,0.0
1.7607251336127518,1.7642770013237994,1.7625010674682757,0.0
1.7642770013237994,1.7678288690348467,1.766052935179323,0.0
1.7678288690348467,1.771380736745894,1.7696048028903704,0.0
1.771380736745894,1.7749326044569413,1.7731566706014177,0.0
1.7749326044569413,1.7784844721679887,1.776708538312465,0.0
1.7784844721679887,1.782036339879036,1.7802604060235123,0.0
1.782036339879036,1.7855882075900833,1.7838122737345596,0.0
1.7855882075900833,1.7891400753011306,1.787364141445607,0.0
1.7891400753011306,1.792691943012178,1.7909160091566543,0.0
1.792691943012178,1.7962438107232253,1.7944678768677016,0.0
1.7962438107232253,1.7997956784342726,1.798019744578749,0.0
1.7997956784342726,1.80334754614532,1.8015716122897962,0.0
1.80334754614532,1.8068994138563672,1.8051234800008435,0.0
1.8068994138563672,1.8104512815674145,1.8086753477118909,0.007057075251156075
1.8104512815674145,1.8140031492784618,1.8122272154229382,0.0
1.8140031492784618,1.8175550169895092,1.8157790831339855,0.0
1.8175550169895092,1.8211068847005565,1.8193309508450328,0.0
1.8211068847005565,1.824658752411604,1.8228828185560801,0.0
1.824658752411604,1.8282106201226513,1.8264346862671277,0.0
1.8282106201226513,1.8317624878336987,1.829986553978175,0.0
1.8317624878336987,1.835314355544746,1.8335384216892223,0.0
1.835314355544746,1.8388662232557933,1.8370902894002696,0.0
1.8388662232557933,1.8424180909668406,1.840642157111317,0.0
1.8424180909668406,1.845969958677888,1.8441940248223643,0.0
1.845969958677888,1.8495218263889353,1.8477458925334116,0.0
1.8495218263889353,1.8530736940999826,1.851297760244459,0.007057075251156075
1.8530736940999826,1.85662556181103,1.8548496279555062,0.01411415050231215
1.85662556181103,1.8601774295220772,1.8584014956665535,0.007057075251156075
1.8601774295220772,1.8637292972331245,1.8619533633776009,0.0
1.8637292972331245,1.8672811649441718,1.8655052310886482,0.0
1.8672811649441718,1.8708330326552192,1.8690570987996955,0.0
1.8708330326552192,1.8743849003662665,1.8726089665107428,0.01411415050231215
1.8743849003662665,1.8779367680773138,1.8761608342217901,0.0
1.8779367680773138,1.8814886357883611,1.8797127019328375,0.007057075251156075
1.8814886357883611,1.8850405034994087,1.883264569643885,0.0
1.8850405034994087,1.888592371210456,1.8868164373549323,0.007057075251156075
1.888592371210456,1.8921442389215033,1.8903683050659796,0.0
1.8921442389215033,1.8956961066325506,1.893920172777027,0.01411415050231215
1.8956961066325506,1.899247974343598,1.8974720404880743,0.0
1.899247974343598,1.9027998420546453,1.9010239081991216,0.0
1.9027998420546453,1.9063517097656926,1.904575775910169,0.0
1.9063517097656926,1.9099035774767399,1.9081276436212162,0.007057075251156075
1.9099035774767399,1.9134554451877872,1.9116795113322635,0.0
1.9134554451877872,1.9170073128988345,1.9152313790433109,0.007057075251156075
1.9170073128988345,1.9205591806098818,1.9187832467543582,0.007057075251156075
1.9205591806098818,1.9241110483209292,1.9223351144654055,0.007057075251156075
1.9241110483209292,1.9276629160319765,1.9258869821764528,0.0
1.9276629160319765,1.9312147837430238,1.9294388498875001,0.0
1.9312147837430238,1.9347666514540711,1.9329907175985475,0.007057075251156075
1.9347666514540711,1.9383185191651184,1.9365425853095948,0.0
1.9383185191651184,1.9418703868761658,1.940094453020642,0.0
1.9418703868761658,1.9454222545872133,1.9436463207316894,0.0
1.9454222545872133,1.9489741222982606,1.947198188442737,0.021171225753468227
1.9489741222982606,1.952525990009308,1.9507500561537843,0.0
1.952525990009308,1.9560778577203553,1.9543019238648316,0.021171225753468227
1.9560778577203553,1.9596297254314026,1.957853791575879,0.01411415050231215
1.9596297254314026,1.9631815931424499,1.9614056592869262,0.0
1.9631815931424499,1.9667334608534972,1.9649575269979735,0.007057075251156075
1.9667334608534972,1.9702853285645445,1.9685093947090209,0.007057075251156075
1.9702853285645445,1.9738371962755918,1.9720612624200682,0.0
1.9738371962755918,1.9773890639866392,1.9756131301311155,0.01411415050231215
1.9773890639866392,1.9809409316976865,1.9791649978421628,0.01411415050231215
1.9809409316976865,1.9844927994087338,1.9827168655532101,0.0
1.9844927994087338,1.9880446671197811,1.9862687332642575,0.0
1.9880446671197811,1.9915965348308284,1.9898206009753048,0.0282283010046243
1.9915965348308284,1.9951484025418758,1.993372468686352,0.0
1.9951484025418758,1.998700270252923,1.9969243363973994,0.0
1.998700270252923,2.0022521379639704,2.0004762041084465,0.035285376255780376
2.0022521379639704,2.0058040056750177,2.0040280718194943,0.0
2.0058040056750177,2.009355873386065,2.007579939530541,0.0
2.009355873386065,2.0129077410971123,2.011131807241589,0.049399526758092525
2.0129077410971123,2.0164596088081597,2.014683674952636,0.0
2.0164596088081597,2.020011476519207,2.0182355426636835,0.0
2.020011476519207,2.0235633442302543,2.0217874103747304,0.021171225753468227
2.0235633442302543,2.0271152119413016,2.025339278085778,0.0
2.0271152119413016,2.030667079652349,2.028891145796825,0.0
2.030667079652349,2.0342189473633963,2.032443013507873,0.042342451506936454
2.0342189473633963,2.037770815074444,2.03599488121892,0.0070570752511551925
2.037770815074444,2.0413226827854913,2.0395467489299675,0.0
2.0413226827854913,2.0448745504965387,2.043098616641015,0.01411415050231215
2.0448745504965387,2.048426418207586,2.046650484352062,0.007057075251156075
2.048426418207586,2.0519782859186333,2.05020235206311,0.0
2.0519782859186333,2.0555301536296806,2.0537542197741567,0.007057075251156075
2.0555301536296806,2.059082021340728,2.0573060874852045,0.007057075251156075
2.059082021340728,2.0626338890517752,2.0608579551962514,0.0
2.0626338890517752,2.0661857567628226,2.064409822907299,0.007057075251156075
2.0661857567628226,2.06973762447387,2.067961690618346,0.007057075251156075
2.06973762447387,2.073289492184917,2.0715135583293938,0.021171225753468227
2.073289492184917,2.0768413598959645,2.0750654260404406,0.0
2.0768413598959645,2.080393227607012,2.0786172937514884,0.007057075251156075
2.080393227607012,2.083945095318059,2.0821691614625353,0.0282283010046243
2.083945095318059,2.0874969630291065,2.085721029173583,0.0
2.0874969630291065,2.091048830740154,2.08927289688463,0.0
2.091048830740154,2.094600698451201,2.0928247645956777,0.01411415050231215
2.094600698451201,2.0981525661622484,2.0963766323067246,0.0282283010046243
2.0981525661622484,2.1017044338732958,2.0999285000177723,0.01411415050231215
2.1017044338732958,2.105256301584343,2.103480367728819,0.021171225753468227
2.105256301584343,2.1088081692953904,2.107032235439867,0.01411415050231215
2.1088081692953904,2.1123600370064377,2.110584103150914,0.0
2.1123600370064377,2.115911904717485,2.1141359708619616,0.01411415050231215
2.115911904717485,2.1194637724285323,2.1176878385730085,0.035285376255780376
2.1194637724285323,2.1230156401395797,2.1212397062840562,0.01411415050231215
2.1230156401395797,2.126567507850627,2.124791573995103,0.01411415050231215
2.126567507850627,2.1301193755616743,2.128343441706151,0.01411415050231215
2.1301193755616743,2.1336712432727216,2.1318953094171977,0.007057075251156075
2.1336712432727216,2.137223110983769,2.1354471771282455,0.01411415050231215
2.137223110983769,2.1407749786948163,2.1389990448392924,0.0
2.1407749786948163,2.1443268464058636,2.14255091255034,0.021171225753468227
2.1443268464058636,2.147878714116911,2.146102780261387,0.01411415050231215
2.147878714116911,2.151430581827958,2.1496546479724348,0.01411415050231215
2.151430581827958,2.1549824495390055,2.1532065156834816,0.01411415050231215
2.1549824495390055,2.1585343172500533,2.1567583833945294,0.0
2.1585343172500533,2.1620861849611006,2.160310251105577,0.01411415050231215
2.1620861849611006,2.165638052672148,2.163862118816624,0.007057075251156075
2.165638052672148,2.1691899203831952,2.167413986527672,0.01411415050231215
2.1691899203831952,2.1727417880942426,2.1709658542387187,0.01411415050231215
2.1727417880942426,2.17629365580529,2.1745177219497664,0.0
2.17629365580529,2.179845523516337,2.1780695896608133,0.01411415050231215
2.179845523516337,2.1833973912273845,2.181621457371861,0.021171225753468227
2.1833973912273845,2.186949258938432,2.185173325082908,0.0282283010046243
2.186949258938432,2.190501126649479,2.1887251927939557,0.01411415050231215
2.190501126649479,2.1940529943605265,2.1922770605050026,0.007057075251156075
2.1940529943605265,2.197604862071574,2.1958289282160504,0.01411415050231215
2.197604862071574,2.201156729782621,2.1993807959270972,0.035285376255780376
2.201156729782621,2.2047085974936684,2.202932663638145,0.0
2.2047085974936684,2.2082604652047158,2.206484531349192,0.01411415050231215
2.2082604652047158,2.211812332915763,2.2100363990602396,0.0
2.211812332915763,2.2153642006268104,2.2135882667712865,0.0
2.2153642006268104,2.2189160683378577,2.2171401344823343,0.021171225753468227
2.2189160683378577,2.222467936048905,2.220692002193381,0.007057075251156075
2.222467936048905,2.2260198037599523,2.224243869904429,0.021171225753468227
2.2260198037599523,2.2295716714709997,2.227795737615476,0.01411415050231215
2.2295716714709997,2.233123539182047,2.2313476053265235,0.01411415050231215
2.233123539182047,2.2366754068930943,2.2348994730375704,0.0282283010046243
2.2366754068930943,2.2402272746041416,2.238451340748618,0.021171225753468227
2.2402272746041416,2.243779142315189,2.242003208459665,0.01411415050231215
2.243779142315189,2.2473310100262363,2.245555076170713,0.007057075251156075
2.2473310100262363,2.2508828777372836,2.2491069438817597,0.0
2.2508828777372836,2.254434745448331,2.2526588115928075,0.021171225753468227
2.254434745448331,2.257986613159378,2.2562106793038543,0.035285376255780376
2.257986613159378,2.2615384808704255,2.259762547014902,0.0
2.2615384808704255,2.265090348581473,2.263314414725949,0.007057075251156075
2.265090348581473,2.26864221629252,2.2668662824369967,0.01411415050231215
2.26864221629252,2.2721940840035675,2.2704181501480436,0.007057075251156075
2.2721940840035675,2.275745951714615,2.2739700178590914,0.007057075251156075
2.275745951714615,2.2792978194256626,2.2775218855701387,0.0
2.2792978194256626,2.28284968713671,2.281073753281186,0.0282283010046243
2.28284968713671,2.286401554847757,2.2846256209922338,0.007057075251156075
2.286401554847757,2.2899534225588045,2.2881774887032806,0.01411415050231215
2.2899534225588045,2.293505290269852,2.2917293564143284,0.01411415050231215
2.293505290269852,2.297057157980899,2.2952812241253753,0.01411415050231215
2.297057157980899,2.3006090256919465,2.298833091836423,0.021171225753468227
2.3006090256919465,2.304160893402994,2.30238495954747,0.01411415050231215
2.304160893402994,2.307712761114041,2.3059368272585177,0.007057075251156075
2.307712761114041,2.3112646288250884,2.3094886949695645,0.01411415050231215
2.3112646288250884,2.3148164965361357,2.3130405626806123,0.01411415050231215
2.3148164965361357,2.318368364247183,2.316592430391659,0.007057075251156075
2.318368364247183,2.3219202319582304,2.320144298102707,0.021171225753468227
2.3219202319582304,2.3254720996692777,2.323696165813754,0.01411415050231215
2.3254720996692777,2.329023967380325,2.3272480335248016,0.0
2.329023967380325,2.3325758350913723,2.3307999012358485,0.01411415050231215
2.3325758350913723,2.3361277028024197,2.334351768946896,0.007057075251156075
2.3361277028024197,2.339679570513467,2.337903636657943,0.01411415050231215
2.339679570513467,2.3432314382245143,2.341455504368991,0.007057075251156075
2.3432314382245143,2.3467833059355616,2.3450073720800377,0.021171225753468227
2.3467833059355616,2.350335173646609,2.3485592397910855,0.035285376255780376
2.350335173646609,2.3538870413576563,2.3521111075021324,0.007057075251156075
2.3538870413576563,2.3574389090687036,2.35566297521318,0.0
2.3574389090687036,2.360990776779751,2.359214842924227,0.01411415050231215
2.360990776779751,2.364542644490798,2.3627667106352748,0.01411415050231215
2.364542644490798,2.3680945122018455,2.3663185783463216,0.0
2.3680945122018455,2.371646379912893,2.3698704460573694,0.007057075251156075
2.371646379912893,2.37519824762394,2.3734223137684163,0.0
2.37519824762394,2.3787501153349875,2.376974181479464,0.007057075251156075
2.3787501153349875,2.382301983046035,2.380526049190511,0.007057075251156075
2.382301983046035,2.385853850757082,2.3840779169015587,0.007057075251156075
2.385853850757082,2.3894057184681294,2.3876297846126056,0.0
2.3894057184681294,2.3929575861791768,2.3911816523236533,0.0
2.3929575861791768,2.396509453890224,2.3947335200347,0.0
2.396509453890224,2.400061321601272,2.398285387745748,0.014114150502310385
2.400061321601272,2.403613189312319,2.4018372554567957,0.0
2.403613189312319,2.4071650570233665,2.4053891231678426,0.007057075251156075
2.4071650570233665,2.410716924734414,2.4089409908788904,0.0
2.410716924734414,2.414268792445461,2.4124928585899372,0.007057075251156075
2.414268792445461,2.4178206601565084,2.416044726300985,0.0
2.4178206601565084,2.4213725278675557,2.419596594012032,0.007057075251156075
2.4213725278675557,2.424924395578603,2.4231484617230796,0.0
2.424924395578603,2.4284762632896504,2.4267003294341265,0.0
2.4284762632896504,2.4320281310006977,2.4302521971451743,0.0
2.4320281310006977,2.435579998711745,2.433804064856221,0.01411415050231215
2.435579998711745,2.4391318664227923,2.437355932567269,0.007057075251156075
2.4391318664227923,2.4426837341338397,2.4409078002783158,0.0
2.4426837341338397,2.446235601844887,2.4444596679893635,0.007057075251156075
2.446235601844887,2.4497874695559343,2.4480115357004104,0.007057075251156075
2.4497874695559343,2.4533393372669816,2.451563403411458,0.01411415050231215
2.4533393372669816,2.456891204978029,2.455115271122505,0.0
2.456891204978029,2.4604430726890762,2.458667138833553,0.0
2.4604430726890762,2.4639949404001236,2.4622190065445997,0.0
2.4639949404001236,2.467546808111171,2.4657708742556474,0.01411415050231215
2.467546808111171,2.471098675822218,2.4693227419666943,0.0
2.471098675822218,2.4746505435332655,2.472874609677742,0.0
2.4746505435332655,2.478202411244313,2.476426477388789,0.0
2.478202411244313,2.48175427895536,2.4799783450998367,0.007057075251156075
2.48175427895536,2.4853061466664075,2.4835302128108836,0.007057075251156075
2.4853061466664075,2.488858014377455,2.4870820805219314,0.0
2.488858014377455,2.492409882088502,2.4906339482329782,0.0
2.492409882088502,2.4959617497995494,2.494185815944026,0.0
2.4959617497995494,2.4995136175105968,2.497737683655073,0.007057075251156075
2.4995136175105968,2.503065485221644,2.5012895513661206,0.0
2.503065485221644,2.5066173529326914,2.5048414190771675,0.0
2.5066173529326914,2.5101692206437387,2.5083932867882153,0.0
2.5101692206437387,2.513721088354786,2.511945154499262,0.0
2.513721088354786,2.5172729560658333,2.51549702221031,0.0
2.5172729560658333,2.520824823776881,2.5190488899213572,0.0
2.520824823776881,2.5243766914879284,2.5226007576324045,0.0
2.5243766914879284,2.5279285591989757,2.5261526253434523,0.0
2.5279285591989757,2.531480426910023,2.529704493054499,0.0
2.531480426910023,2.5350322946210704,2.533256360765547,0.0
2.5350322946210704,2.5385841623321177,2.536808228476594,0.0
2.5385841623321177,2.542136030043165,2.5403600961876416,0.0
2.542136030043165,2.5456878977542123,2.5439119638986885,0.0
2.5456878977542123,2.5492397654652597,2.547463831609736,0.0
2.5492397654652597,2.552791633176307,2.551015699320783,0.0
2.552791633176307,2.5563435008873543,2.554567567031831,0.0
2.5563435008873543,2.5598953685984016,2.5581194347428777,0.0
2.5598953685984016,2.563447236309449,2.5616713024539255,0.0
2.563447236309449,2.5669991040204962,2.5652231701649724,0.0
2.5669991040204962,2.5705509717315436,2.56877503787602,0.0
2.5705509717315436,2.574102839442591,2.572326905587067,0.0
2.574102839442591,2.577654707153638,2.5758787732981148,0.0
2.577654707153638,2.5812065748646855,2.5794306410091616,0.0
2.5812065748646855,2.584758442575733,2.5829825087202094,0.0
2.584758442575733,2.58831031028678,2.5865343764312563,0.0
2.58831031028678,2.5918621779978275,2.590086244142304,0.0
2.5918621779978275,2.595414045708875,2.593638111853351,0.007057075251156075
2.595414045708875,2.598965913419922,2.5971899795643987,0.0
2.598965913419922,2.6025177811309694,2.6007418472754456,0.0
2.6025177811309694,2.6060696488420168,2.6042937149864933,0.0
2.6060696488420168,2.609621516553064,2.60784558269754,0.0
2.609621516553064,2.6131733842641114,2.611397450408588,0.0
2.6131733842641114,2.6167252519751587,2.614949318119635,0.0
2.6167252519751587,2.620277119686206,2.6185011858306826,0.0
2.620277119686206,2.6238289873972533,2.6220530535417295,0.0
2.6238289873972533,2.6273808551083007,2.6256049212527772,0.0
2.6273808551083007,2.630932722819348,2.629156788963824,0.0
2.630932722819348,2.6344845905303953,2.632708656674872,0.0
2.6344845905303953,2.6380364582414426,2.6362605243859187,0.0
2.6380364582414426,2.6415883259524904,2.6398123920969665,0.0
2.6415883259524904,2.6451401936635377,2.6433642598080143,0.0
2.6451401936635377,2.648692061374585,2.646916127519061,0.0
2.648692061374585,2.6522439290856323,2.650467995230109,0.0
2.6522439290856323,2.6557957967966797,2.6540198629411558,0.0
2.6557957967966797,2.659347664507727,2.6575717306522035,0.0
2.659347664507727,2.6628995322187743,2.6611235983632504,0.0
2.6628995322187743,2.6664513999298216,2.664675466074298,0.0
2.6664513999298216,2.670003267640869,2.668227333785345,0.0
2.670003267640869,2.6735551353519162,2.671779201496393,0.0
2.6735551353519162,2.6771070030629636,2.6753310692074397,0.0
2.6771070030629636,2.680658870774011,2.6788829369184874,0.0
2.680658870774011,2.684210738485058,2.6824348046295343,0.0
2.684210738485058,2.6877626061961055,2.685986672340582,0.0
2.6877626061961055,2.691314473907153,2.689538540051629,0.0
2.691314473907153,2.6948663416182,2.6930904077626767,0.0
2.6948663416182,2.6984182093292475,2.6966422754737236,0.0
2.6984182093292475,2.701970077040295,2.7001941431847714,0.0
2.701970077040295,2.705521944751342,2.7037460108958182,0.0
2.705521944751342,2.7090738124623894,2.707297878606866,0.0
2.7090738124623894,2.7126256801734367,2.710849746317913,0.0
2.7126256801734367,2.716177547884484,2.7144016140289606,0.0
2.716177547884484,2.7197294155955314,2.7179534817400075,0.0
2.7197294155955314,2.7232812833065787,2.7215053494510553,0.0
2.7232812833065787,2.726833151017626,2.725057217162102,0.0
2.726833151017626,2.7303850187286733,2.72860908487315,0.0
2.7303850187286733,2.7339368864397207,2.732160952584197,0.0
2.7339368864397207,2.737488754150768,2.7357128202952445,0.0
2.737488754150768,2.7410406218618153,2.7392646880062914,0.0
2.7410406218618153,2.7445924895728626,2.742816555717339,0.0
2.7445924895728626,2.74814435728391,2.746368423428386,0.0
2.74814435728391,2.7516962249949573,2.749920291139434,0.0
2.7516962249949573,2.7552480927060046,2.7534721588504807,0.0
2.7552480927060046,2.758799960417052,2.7570240265615285,0.0
2.758799960417052,2.762351828128099,2.7605758942725753,0.0
2.762351828128099,2.765903695839147,2.764127761983623,0.0
2.765903695839147,2.7694555635501943,2.767679629694671,0.0
2.7694555635501943,2.7730074312612416,2.7712314974057177,0.0
2.7730074312612416,2.776559298972289,2.7747833651167655,0.0
2.776559298972289,2.7801111666833362,2.7783352328278124,0.0
2.7801111666833362,2.7836630343943836,2.78188710053886,0.0
2.7836630343943836,2.787214902105431,2.785438968249907,0.0
2.787214902105431,2.790766769816478,2.7889908359609548,0.0
2.790766769816478,2.7943186375275255,2.7925427036720016,0.0
2.7943186375275255,2.797870505238573,2.7960945713830494,0.0
2.797870505238573,2.80142237294962,2.7996464390940963,0.0
2.80142237294962,2.8049742406606675,2.803198306805144,0.0
2.8049742406606675,2.808526108371715,2.806750174516191,0.0
2.808526108371715,2.812077976082762,2.8103020422272387,0.0
2.812077976082762,2.8156298437938094,2.8138539099382855,0.0
2.8156298437938094,2.8191817115048567,2.8174057776493333,0.0
2.8191817115048567,2.822733579215904,2.82095764536038,0.0
2.822733579215904,2.8262854469269514,2.824509513071428,0.0
2.8262854469269514,2.8298373146379987,2.828061380782475,0.0
2.8298373146379987,2.833389182349046,2.8316132484935226,0.0
2.833389182349046,2.8369410500600933,2.8351651162045695,0.0
2.8369410500600933,2.8404929177711407,2.838716983915617,0.0
2.8404929177711407,2.844044785482188,2.842268851626664,0.0
2.844044785482188,2.8475966531932353,2.845820719337712,0.0
2.8475966531932353,2.8511485209042826,2.8493725870487587,0.0
2.8511485209042826,2.85470038861533,2.8529244547598065,0.0
2.85470038861533,2.8582522563263772,2.8564763224708534,0.0
2.8582522563263772,2.8618041240374246,2.860028190181901,0.0
2.8618041240374246,2.865355991748472,2.863580057892948,0.0
2.865355991748472,2.868907859459519,2.8671319256039958,0.0
2.868907859459519,2.8724597271705665,2.8706837933150426,0.0
2.8724597271705665,2.876011594881614,2.8742356610260904,0.0
2.876011594881614,2.879563462592661,2.8777875287371373,0.0
2.879563462592661,2.8831153303037085,2.881339396448185,0.0
2.8831153303037085,2.8866671980147562,2.8848912641592324,0.0
2.8866671980147562,2.8902190657258036,2.8884431318702797,0.0
2.8902190657258036,2.893770933436851,2.8919949995813274,0.0
2.893770933436851,2.897322801147898,2.8955468672923743,0.0
2.897322801147898,2.9008746688589455,2.899098735003422,0.0
2.9008746688589455,2.904426536569993,2.902650602714469,0.0
2.904426536569993,2.90797840428104,2.9062024704255167,0.0
2.90797840428104,2.9115302719920875,2.9097543381365636,0.0
2.9115302719920875,2.915082139703135,2.9133062058476114,0.0
2.915082139703135,2.918634007414182,2.9168580735586582,0.0
2.918634007414182,2.9221858751252294,2.920409941269706,0.0
2.9221858751252294,2.9257377428362767,2.923961808980753,0.0
2.9257377428362767,2.929289610547324,2.9275136766918006,0.0
2.929289610547324,2.9328414782583714,2.9310655444028475,0.0
2.9328414782583714,2.9363933459694187,2.9346174121138953,0.0
2.9363933459694187,2.939945213680466,2.938169279824942,0.0
2.939945213680466,2.9434970813915133,2.94172114753599,0.0
2.9434970813915133,2.9470489491025607,2.9452730152470368,0.0
2.9470489491025607,2.950600816813608,2.9488248829580845,0.0
2.950600816813608,2.9541526845246553,2.9523767506691314,0.0
2.9541526845246553,2.9577045522357026,2.955928618380179,0.0
2.9577045522357026,2.96125641994675,2.959480486091226,0.0
2.96125641994675,2.9648082876577972,2.963032353802274,0.0
2.9648082876577972,2.9683601553688446,2.9665842215133207,0.0
2.9683601553688446,2.971912023079892,2.9701360892243684,0.0
2.971912023079892,2.975463890790939,2.9736879569354153,0.0
2.975463890790939,2.9790157585019865,2.977239824646463,0.0
2.9790157585019865,2.982567626213034,2.98079169235751,0.0
2.982567626213034,2.986119493924081,2.9843435600685577,0.0
2.986119493924081,2.9896713616351285,2.9878954277796046,0.0
2.9896713616351285,2.993223229346176,2.9914472954906524,0.0
2.993223229346176,2.996775097057223,2.9949991632016992,0.0
2.996775097057223,3.0003269647682704,2.998551030912747,0.0
3.0003269647682704,3.0038788324793178,3.002102898623794,0.0
3.0038788324793178,3.0074307001903655,3.0056547663348416,0.0
3.0074307001903655,3.010982567901413,3.0092066340458894,0.0
3.010982567901413,3.01453443561246,3.0127585017569363,0.0
3.01453443561246,3.0180863033235075,3.016310369467984,0.0
3.0180863033235075,3.021638171034555,3.019862237179031,0.0
3.021638171034555,3.025190038745602,3.0234141048900787,0.0
3.025190038745602,3.0287419064566494,3.0269659726011255,0.0
3.0287419064566494,3.0322937741676967,3.0305178403121733,0.0
3.0322937741676967,3.035845641878744,3.03406970802322,0.0
3.035845641878744,3.0393975095897914,3.037621575734268,0.0
3.0393975095897914,3.0429493773008387,3.041173443445315,0.0
3.0429493773008387,3.046501245011886,3.0447253111563626,0.0
3.046501245011886,3.0500531127229333,3.0482771788674095,0.0
3.0500531127229333,3.0536049804339807,3.051829046578457,0.0
3.0536049804339807,3.057156848145028,3.055380914289504,0.0
3.057156848145028,3.0607087158560753,3.058932782000552,0.0
3.0607087158560753,3.0642605835671226,3.0624846497115987,0.0
3.0642605835671226,3.06781245127817,3.0660365174226465,0.0
3.06781245127817,3.0713643189892172,3.0695883851336934,0.0
3.0713643189892172,3.0749161867002646,3.073140252844741,0.0
3.0749161867002646,3.078468054411312,3.076692120555788,0.0
3.078468054411312,3.082019922122359,3.0802439882668358,0.0
3.082019922122359,3.0855717898334065,3.0837958559778826,0.0
3.0855717898334065,3.089123657544454,3.0873477236889304,0.0
3.089123657544454,3.092675525255501,3.0908995913999773,0.0
3.092675525255501,3.0962273929665485,3.094451459111025,0.0
3.0962273929665485,3.099779260677596,3.098003326822072,0.0
3.099779260677596,3.103331128388643,3.1015551945331197,0.0
3.103331128388643,3.1068829960996904,3.1051070622441665,0.0
3.1068829960996904,3.1104348638107377,3.1086589299552143,0.0
3.1104348638107377,3.113986731521785,3.112210797666261,0.0
3.113986731521785,3.1175385992328324,3.115762665377309,0.0
3.1175385992328324,3.1210904669438797,3.119314533088356,0.0
3.1210904669438797,3.124642334654927,3.1228664007994036,0.0
3.124642334654927,3.128194202365975,3.126418268510451,0.0
3.128194202365975,3.131746070077022,3.1299701362214982,0.0
3.131746070077022,3.1352979377880694,3.133522003932546,0.0
3.1352979377880694,3.1388498054991167,3.137073871643593,0.0
3.1388498054991167,3.142401673210164,3.1406257393546406,0.0
3.142401673210164,3.1459535409212114,3.1441776070656875,0.0
3.1459535409212114,3.1495054086322587,3.1477294747767353,0.0
3.1495054086322587,3.153057276343306,3.151281342487782,0.0
3.153057276343306,3.1566091440543533,3.15483321019883,0.0
3.1566091440543533,3.1601610117654007,3.1583850779098768,0.0
3.1601610117654007,3.163712879476448,3.1619369456209245,0.0
3.163712879476448,3.1672647471874953,3.1654888133319714,0.0
3.1672647471874953,3.1708166148985426,3.169040681043019,0.0
3.1708166148985426,3.17436848260959,3.172592548754066,0.0
3.17436848260959,3.1779203503206372,3.176144416465114,0.0
3.1779203503206372,3.1814722180316846,3.1796962841761607,0.0
3.1814722180316846,3.185024085742732,3.1832481518872084,0.0
3.185024085742732,3.188575953453779,3.1868000195982553,0.0
3.188575953453779,3.1921278211648265,3.190351887309303,0.0
3.1921278211648265,3.195679688875874,3.19390375502035,0.0
3.195679688875874,3.199231556586921,3.1974556227313977,0.0
3.199231556586921,3.2027834242979685,3.2010074904424446,0.0
3.2027834242979685,3.206335292009016,3.2045593581534924,0.0
3.206335292009016,3.209887159720063,3.2081112258645392,0.0
3.209887159720063,3.2134390274311104,3.211663093575587,0.0
3.2134390274311104,3.2169908951421577,3.215214961286634,0.0
3.2169908951421577,3.220542762853205,3.2187668289976816,0.0
3.220542762853205,3.2240946305642524,3.2223186967087285,0.0
3.2240946305642524,3.2276464982752997,3.2258705644197763,0.0
3.2276464982752997,3.231198365986347,3.229422432130823,0.0
3.231198365986347,3.2347502336973943,3.232974299841871,0.0
3.2347502336973943,3.2383021014084417,3.2365261675529178,0.0
3.2383021014084417,3.241853969119489,3.2400780352639655,0.0
3.241853969119489,3.2454058368305363,3.2436299029750124,0.0
3.2454058368305363,3.248957704541584,3.24718177068606,0.0
3.248957704541584,3.2525095722526314,3.250733638397108,0.0
3.2525095722526314,3.2560614399636787,3.254285506108155,0.0
3.2560614399636787,3.259613307674726,3.2578373738192026,0.0
3.259613307674726,3.2631651753857733,3.2613892415302494,0.0
3.2631651753857733,3.2667170430968206,3.264941109241297,0.0
3.2667170430968206,3.270268910807868,3.268492976952344,0.0
3.270268910807868,3.2738207785189153,3.272044844663392,0.0
3.2738207785189153,3.2773726462299626,3.2755967123744387,0.0
3.2773726462299626,3.28092451394101,3.2791485800854865,0.0
3.28092451394101,3.2844763816520572,3.2827004477965334,0.0
3.2844763816520572,3.2880282493631046,3.286252315507581,0.0
3.2880282493631046,3.291580117074152,3.289804183218628,0.0
3.291580117074152,3.295131984785199,3.2933560509296758,0.0
3.295131984785199,3.2986838524962465,3.2969079186407226,0.0
3.2986838524962465,3.302235720207294,3.3004597863517704,0.0
3.302235720207294,3.305787587918341,3.3040116540628173,0.0
3.305787587918341,3.3093394556293885,3.307563521773865,0.0
3.3093394556293885,3.312891323340436,3.311115389484912,0.0
3.312891323340436,3.316443191051483,3.3146672571959597,0.0
3.316443191051483,3.3199950587625304,3.3182191249070065,0.0
3.3199950587625304,3.3235469264735777,3.3217709926180543,0.0
3.3235469264735777,3.327098794184625,3.325322860329101,0.0
3.327098794184625,3.3306506618956724,3.328874728040149,0.0
3.3306506618956724,3.3342025296067197,3.332426595751196,0.0
3.3342025296067197,3.337754397317767,3.3359784634622436,0.0
3.337754397317767,3.3413062650288143,3.3395303311732905,0.0
3.3413062650288143,3.3448581327398617,3.343082198884338,0.0
3.3448581327398617,3.348410000450909,3.346634066595385,0.0
3.348410000450909,3.3519618681619563,3.350185934306433,0.0
3.3519618681619563,3.3555137358730036,3.3537378020174797,0.0
3.3555137358730036,3.359065603584051,3.3572896697285275,0.0
3.359065603584051,3.3626174712950982,3.3608415374395744,0.0
3.3626174712950982,3.3661693390061456,3.364393405150622,0.0
3.3661693390061456,3.3697212067171933,3.3679452728616694,0.0
3.3697212067171933,3.3732730744282406,3.3714971405727168,0.0
3.3732730744282406,3.376824942139288,3.3750490082837645,0.0
3.376824942139288,3.3803768098503353,3.3786008759948114,0.0
3.3803768098503353,3.3839286775613826,3.382152743705859,0.0
3.3839286775613826,3.38748054527243,3.385704611416906,0.0
3.38748054527243,3.3910324129834772,3.389256479127954,0.0
3.3910324129834772,3.3945842806945246,3.3928083468390007,0.0
3.3945842806945246,3.398136148405572,3.3963602145500484,0.0
3.398136148405572,3.401688016116619,3.3999120822610953,0.0
3.401688016116619,3.4052398838276665,3.403463949972143,0.0
3.4052398838276665,3.408791751538714,3.40701581768319,0.0
3.408791751538714,3.412343619249761,3.4105676853942377,0.0
3.412343619249761,3.4158954869608085,3.4141195531052846,0.0
3.4158954869608085,3.419447354671856,3.4176714208163324,0.0
3.419447354671856,3.422999222382903,3.4212232885273792,0.0
3.422999222382903,3.4265510900939504,3.424775156238427,0.0
3.4265510900939504,3.4301029578049977,3.428327023949474,0.0
3.4301029578049977,3.433654825516045,3.4318788916605216,0.0
3.433654825516045,3.4372066932270924,3.4354307593715685,0.0
3.4372066932270924,3.4407585609381397,3.4389826270826163,0.0
3.4407585609381397,3.444310428649187,3.442534494793663,0.0
3.444310428649187,3.4478622963602343,3.446086362504711,0.0
3.4478622963602343,3.4514141640712817,3.4496382302157578,0.0
3.4514141640712817,3.454966031782329,3.4531900979268055,0.0
3.454966031782329,3.4585178994933763,3.4567419656378524,0.0
3.4585178994933763,3.4620697672044236,3.4602938333489,0.0
3.4620697672044236,3.465621634915471,3.463845701059947,0.0
3.465621634915471,3.4691735026265182,3.467397568770995,0.0
3.4691735026265182,3.4727253703375656,3.4709494364820417,0.0
3.4727253703375656,3.476277238048613,3.4745013041930894,0.0
3.476277238048613,3.47982910575966,3.4780531719041363,0.0
3.47982910575966,3.4833809734707075,3.481605039615184,0.0
3.4833809734707075,3.486932841181755,3.485156907326231,0.0
3.486932841181755,3.4904847088928026,3.4887087750372787,0.0
3.4904847088928026,3.49403657660385,3.4922606427483265,0.0
3.49403657660385,3.4975884443148972,3.4958125104593734,0.0
3.4975884443148972,3.5011403120259446,3.499364378170421,0.0
3.5011403120259446,3.504692179736992,3.502916245881468,0.0
3.504692179736992,3.508244047448039,3.5064681135925158,0.0
3.508244047448039,3.5117959151590865,3.5100199813035626,0.0
3.5117959151590865,3.515347782870134,3.5135718490146104,0.0
3.515347782870134,3.518899650581181,3.5171237167256573,0.0
3.518899650581181,3.5224515182922285,3.520675584436705,0.0
3.5224515182922285,3.526003386003276,3.524227452147752,0.0
3.526003386003276,3.529555253714323,3.5277793198587997,0.0
3.529555253714323,3.5331071214253704,3.5313311875698465,0.0
3.5331071214253704,3.5366589891364177,3.5348830552808943,0.0
3.5366589891364177,3.540210856847465,3.538434922991941,0.0
3.540210856847465,3.5437627245585124,3.541986790702989,0.0
3.5437627245585124,3.5473145922695597,3.545538658414036,0.0
3.5473145922695597,3.550866459980607,3.5490905261250836,0.0
3.550866459980607,3.5544183276916543,3.5526423938361305,0.0
3.5544183276916543,3.5579701954027017,3.556194261547178,0.0
3.5579701954027017,3.561522063113749,3.559746129258225,0.0
3.561522063113749,3.5650739308247963,3.563297996969273,0.0
3.5650739308247963,3.5686257985358436,3.5668498646803197,0.0
3.5686257985358436,3.572177666246891,3.5704017323913675,0.0
3.572177666246891,3.5757295339579382,3.5739536001024144,0.0
3.5757295339579382,3.5792814016689856,3.577505467813462,0.0
3.5792814016689856,3.582833269380033,3.581057335524509,0.0
3.582833269380033,3.58638513709108,3.5846092032355568,0.0
3.58638513709108,3.5899370048021275,3.5881610709466036,0.0
3.5899370048021275,3.593488872513175,3.5917129386576514,0.0
3.593488872513175,3.597040740224222,3.5952648063686983,0.0
3.597040740224222,3.6005926079352695,3.598816674079746,0.0
3.6005926079352695,3.604144475646317,3.602368541790793,0.0
3.604144475646317,3.607696343357364,3.6059204095018407,0.0
3.607696343357364,3.611248211068412,3.609472277212888,0.0
3.611248211068412,3.614800078779459,3.6130241449239353,0.0
3.614800078779459,3.6183519464905065,3.616576012634983,0.0
3.6183519464905065,3.621903814201554,3.62012788034603,0.0
3.621903814201554,3.625455681912601,3.6236797480570777,0.0
3.625455681912601,3.6290075496236485,3.6272316157681246,0.0
3.6290075496236485,3.632559417334696,3.6307834834791723,0.0
3.632559417334696,3.636111285045743,3.634335351190219,0.0
3.636111285045743,3.6396631527567904,3.637887218901267,0.0
3.6396631527567904,3.6432150204678377,3.641439086612314,0.0
3.6432150204678377,3.646766888178885,3.6449909543233616,0.0
3.646766888178885,3.6503187558899324,3.6485428220344085,0.0
3.6503187558899324,3.6538706236009797,3.6520946897454563,0.0
3.6538706236009797,3.657422491312027,3.655646557456503,0.0
3.657422491312027,3.6609743590230743,3.659198425167551,0.0
3.6609743590230743,3.6645262267341216,3.6627502928785978,0.0
3.6645262267341216,3.668078094445169,3.6663021605896455,0.0
3.668078094445169,3.6716299621562163,3.6698540283006924,0.0
3.6716299621562163,3.6751818298672636,3.67340589601174,0.0
3.6751818298672636,3.678733697578311,3.676957763722787,0.0
3.678733697578311,3.6822855652893582,3.680509631433835,0.0
3.6822855652893582,3.6858374330004056,3.6840614991448817,0.0
3.6858374330004056,3.689389300711453,3.6876133668559294,0.0
3.689389300711453,3.6929411684225,3.6911652345669763,0.0
3.6929411684225,3.6964930361335475,3.694717102278024,0.0
3.6964930361335475,3.700044903844595,3.698268969989071,0.0
3.700044903844595,3.703596771555642,3.7018208377001187,0.0
3.703596771555642,3.7071486392666895,3.7053727054111656,0.0
3.7071486392666895,3.710700506977737,3.7089245731222134,0.0
3.710700506977737,3.714252374688784,3.7124764408332602,0.0
3.714252374688784,3.7178042423998314,3.716028308544308,0.0
3.7178042423998314,3.7213561101108787,3.719580176255355,0.0
3.7213561101108787,3.724907977821926,3.7231320439664026,0.0
3.724907977821926,3.7284598455329734,3.7266839116774495,0.0
3.7284598455329734,3.7320117132440207,3.7302357793884973,0.0
3.7320117132440207,3.7355635809550685,3.7337876470995446,0.0
3.7355635809550685,3.739115448666116,3.737339514810592,0.0
3.739115448666116,3.742667316377163,3.7408913825216397,0.0
3.742667316377163,3.7462191840882104,3.7444432502326865,0.0
3.7462191840882104,3.7497710517992577,3.7479951179437343,0.0
3.7497710517992577,3.753322919510305,3.751546985654781,0.0
3.753322919510305,3.7568747872213524,3.755098853365829,0.0
3.7568747872213524,3.7604266549323997,3.758650721076876,0.0
3.7604266549323997,3.763978522643447,3.7622025887879236,0.0
3.763978522643447,3.7675303903544943,3.7657544564989704,0.0
3.7675303903544943,3.7710822580655416,3.769306324210018,0.0
3.7710822580655416,3.774634125776589,3.772858191921065,0.0
3.774634125776589,3.7781859934876363,3.776410059632113,0.0
3.7781859934876363,3.7817378611986836,3.7799619273431597,0.0
3.7817378611986836,3.785289728909731,3.7835137950542075,0.0
3.785289728909731,3.7888415966207782,3.7870656627652544,0.0
3.7888415966207782,3.7923934643318256,3.790617530476302,0.0
3.7923934643318256,3.795945332042873,3.794169398187349,0.0
3.795945332042873,3.79949719975392,3.7977212658983968,0.0
3.79949719975392,3.8030490674649675,3.8012731336094436,0.0
3.8030490674649675,3.806600935176015,3.8048250013204914,0.0
3.806600935176015,3.810152802887062,3.8083768690315383,0.0
3.810152802887062,3.8137046705981095,3.811928736742586,0.0
3.8137046705981095,3.817256538309157,3.815480604453633,0.0
3.817256538309157,3.820808406020204,3.8190324721646807,0.0
3.820808406020204,3.8243602737312514,3.8225843398757275,0.0
3.8243602737312514,3.8279121414422987,3.8261362075867753,0.0
3.8279121414422987,3.831464009153346,3.829688075297822,0.0
3.831464009153346,3.8350158768643934,3.83323994300887,0.0
3.8350158768643934,3.8385677445754407,3.836791810719917,0.0
3.8385677445754407,3.842119612286488,3.8403436784309646,0.0
3.842119612286488,3.8456714799975353,3.8438955461420115,0.0
3.8456714799975353,3.8492233477085827,3.847447413853059,0.0
3.8492233477085827,3.85277521541963,3.850999281564106,0.0
3.85277521541963,3.8563270831306777,3.854551149275154,0.0
3.8563270831306777,3.859878950841725,3.8581030169862016,0.0
3.859878950841725,3.8634308185527724,3.8616548846972485,0.0
3.8634308185527724,3.8669826862638197,3.8652067524082963,0.0
3.8669826862638197,3.870534553974867,3.868758620119343,0.0
3.870534553974867,3.8740864216859143,3.872310487830391,0.0
3.8740864216859143,3.8776382893969616,3.8758623555414378,0.0
3.8776382893969616,3.881190157108009,3.8794142232524855,0.0
3.881190157108009,3.8847420248190563,3.8829660909635324,0.0
3.8847420248190563,3.8882938925301036,3.88651795867458,0.0
3.8882938925301036,3.891845760241151,3.890069826385627,0.0
3.891845760241151,3.8953976279521982,3.893621694096675,0.0
3.8953976279521982,3.8989494956632456,3.8971735618077217,0.0
3.8989494956632456,3.902501363374293,3.9007254295187694,0.0
3.902501363374293,3.90605323108534,3.9042772972298163,0.0
3.90605323108534,3.9096050987963875,3.907829164940864,0.0
3.9096050987963875,3.913156966507435,3.911381032651911,0.0
3.913156966507435,3.916708834218482,3.9149329003629587,0.0
3.916708834218482,3.9202607019295295,3.9184847680740056,0.0
3.9202607019295295,3.923812569640577,3.9220366357850533,0.0
3.923812569640577,3.927364437351624,3.9255885034961002,0.0
3.927364437351624,3.9309163050626714,3.929140371207148,0.0
3.9309163050626714,3.9344681727737187,3.932692238918195,0.0
3.9344681727737187,3.938020040484766,3.9362441066292426,0.0
3.938020040484766,3.9415719081958134,3.9397959743402895,0.0
3.9415719081958134,3.9451237759068607,3.9433478420513373,0.0
3.9451237759068607,3.948675643617908,3.946899709762384,0.0
3.948675643617908,3.9522275113289553,3.950451577473432,0.0
3.9522275113289553,3.9557793790400027,3.9540034451844788,0.0
3.9557793790400027,3.95933124675105,3.9575553128955265,0.0
3.95933124675105,3.9628831144620973,3.9611071806065734,0.0
3.9628831144620973,3.9664349821731446,3.964659048317621,0.0
3.9664349821731446,3.969986849884192,3.968210916028668,0.0
3.969986849884192,3.9735387175952392,3.971762783739716,0.0
3.9735387175952392,3.977090585306287,3.975314651450763,0.0
3.977090585306287,3.9806424530173343,3.9788665191618104,0.0
3.9806424530173343,3.9841943207283816,3.982418386872858,0.0
3.9841943207283816,3.987746188439429,3.985970254583905,0.0
3.987746188439429,3.9912980561504763,3.989522122294953,0.0
3.9912980561504763,3.9948499238615236,3.9930739900059997,0.0
3.9948499238615236,3.998401791572571,3.9966258577170475,0.0
3.998401791572571,4.001953659283618,4.000177725428094,0.0
4.001953659283618,4.005505526994665,4.003729593139141,0.0
4.005505526994665,4.009057394705713,4.007281460850189,0.0
4.009057394705713,4.01260926241676,4.010833328561237,0.0
4.01260926241676,4.0161611301278075,4.014385196272284,0.0
4.0161611301278075,4.019712997838854,4.0179370639833305,0.0
4.019712997838854,4.023264865549902,4.021488931694378,0.0
4.023264865549902,4.026816733260949,4.025040799405426,0.0
4.026816733260949,4.030368600971997,4.028592667116473,0.0
4.030368600971997,4.033920468683044,4.03214453482752,0.0
4.033920468683044,4.037472336394091,4.0356964025385675,0.0
4.037472336394091,4.041024204105139,4.039248270249615,0.0
4.041024204105139,4.044576071816186,4.042800137960663,0.0
4.044576071816186,4.048127939527234,4.04635200567171,0.0
4.048127939527234,4.051679807238281,4.049903873382757,0.0
4.051679807238281,4.0552316749493285,4.053455741093805,0.0
4.0552316749493285,4.058783542660375,4.057007608804852,0.0
4.058783542660375,4.062335410371423,4.060559476515899,0.0
4.062335410371423,4.06588727808247,4.064111344226946,0.0
4.06588727808247,4.069439145793518,4.067663211937994,0.0
4.069439145793518,4.072991013504565,4.071215079649042,0.0
4.072991013504565,4.076542881215612,4.0747669473600885,0.0
4.076542881215612,4.080094748926659,4.078318815071135,0.0
4.080094748926659,4.083646616637707,4.081870682782183,0.0
4.083646616637707,4.087198484348754,4.085422550493231,0.0
4.087198484348754,4.090750352059802,4.088974418204278,0.0
4.090750352059802,4.0943022197708485,4.092526285915325,0.0
4.0943022197708485,4.097854087481896,4.096078153626372,0.0
4.097854087481896,4.101405955192943,4.09963002133742,0.0
4.101405955192943,4.104957822903991,4.103181889048467,0.0
4.104957822903991,4.108509690615038,4.106733756759514,0.0
4.108509690615038,4.1120615583260856,4.110285624470562,0.0
4.1120615583260856,4.115613426037132,4.113837492181609,0.0
4.115613426037132,4.11916529374818,4.117389359892656,0.0
4.11916529374818,4.122717161459227,4.120941227603703,0.0
4.122717161459227,4.126269029170275,4.124493095314751,0.0
4.126269029170275,4.129820896881322,4.128044963025799,0.0
4.129820896881322,4.1333727645923695,4.131596830736846,0.0
4.1333727645923695,4.136924632303416,4.1351486984478925,0.0
4.136924632303416,4.140476500014464,4.13870056615894,0.0
4.140476500014464,4.144028367725511,4.142252433869988,0.0
4.144028367725511,4.147580235436559,4.145804301581035,0.0
4.147580235436559,4.151132103147606,4.149356169292082,0.0
4.151132103147606,4.154683970858653,4.1529080370031295,0.0
4.154683970858653,4.158235838569701,4.156459904714177,0.0
4.158235838569701,4.161787706280748,4.160011772425225,0.0
4.161787706280748,4.165339573991796,4.163563640136272,0.0
4.165339573991796,4.168891441702843,4.167115507847319,0.0
4.168891441702843,4.17244330941389,4.1706673755583665,0.0
4.17244330941389,4.175995177124937,4.174219243269414,0.0
4.175995177124937,4.179547044835985,4.177771110980461,0.0
4.179547044835985,4.183098912547032,4.181322978691508,0.0
4.183098912547032,4.18665078025808,4.184874846402556,0.0
4.18665078025808,4.190202647969127,4.188426714113604,0.0
4.190202647969127,4.193754515680174,4.19197858182465,0.0
4.193754515680174,4.197306383391221,4.195530449535697,0.0
4.197306383391221,4.200858251102269,4.199082317246745,0.0
4.200858251102269,4.204410118813316,4.202634184957793,0.0
4.204410118813316,4.207961986524364,4.20618605266884,0.0
4.207961986524364,4.2115138542354105,4.209737920379887,0.0
4.2115138542354105,4.215065721946458,4.213289788090934,0.0
4.215065721946458,4.218617589657505,4.216841655801982,0.0
4.218617589657505,4.222169457368553,4.220393523513029,0.0
4.222169457368553,4.2257213250796,4.223945391224076,0.0
4.2257213250796,4.2292731927906475,4.227497258935124,0.0
4.2292731927906475,4.232825060501694,4.231049126646171,0.0
4.232825060501694,4.236376928212742,4.234600994357218,0.0
4.236376928212742,4.239928795923789,4.238152862068265,0.0
4.239928795923789,4.243480663634837,4.241704729779313,0.0
4.243480663634837,4.247032531345884,4.245256597490361,0.0
4.247032531345884,4.250584399056931,4.2488084652014075,0.0
4.250584399056931,4.254136266767978,4.252360332912454,0.0
4.254136266767978,4.257688134479026,4.255912200623502,0.0
4.257688134479026,4.261240002190073,4.25946406833455,0.0
4.261240002190073,4.264791869901121,4.263015936045597,0.0
4.264791869901121,4.268343737612168,4.266567803756644,0.0
4.268343737612168,4.271895605323215,4.2701196714676914,0.0
4.271895605323215,4.275447473034262,4.273671539178739,0.0
4.275447473034262,4.27899934074531,4.277223406889786,0.0
4.27899934074531,4.282551208456358,4.280775274600834,0.0
4.282551208456358,4.286103076167405,4.284327142311881,0.0
4.286103076167405,4.289654943878452,4.2878790100229285,0.0
4.289654943878452,4.293206811589499,4.291430877733976,0.0
4.293206811589499,4.296758679300547,4.294982745445023,0.0
4.296758679300547,4.300310547011594,4.29853461315607,0.0
4.300310547011594,4.303862414722642,4.302086480867118,0.0
4.303862414722642,4.3074142824336885,4.3056383485781655,0.0
4.3074142824336885,4.310966150144736,4.309190216289212,0.0
4.310966150144736,4.314518017855783,4.312742084000259,0.0
4.314518017855783,4.318069885566831,4.316293951711307,0.0
4.318069885566831,4.321621753277878,4.319845819422355,0.0
4.321621753277878,4.3251736209889255,4.323397687133402,0.0
4.3251736209889255,4.328725488699972,4.3269495548444485,0.0
4.328725488699972,4.33227735641102,4.330501422555496,0.0
4.33227735641102,4.335829224122067,4.334053290266544,0.0
4.335829224122067,4.339381091833115,4.337605157977591,0.0
4.339381091833115,4.342932959544162,4.341157025688638,0.0
4.342932959544162,4.3464848272552095,4.344708893399686,0.0
4.3464848272552095,4.350036694966256,4.348260761110733,0.0
4.350036694966256,4.353588562677304,4.35181262882178,0.0
4.353588562677304,4.357140430388351,4.355364496532827,0.0
4.357140430388351,4.360692298099399,4.358916364243875,0.0
4.360692298099399,4.364244165810446,4.362468231954923,0.0
4.364244165810446,4.367796033521493,4.3660200996659695,0.0
4.367796033521493,4.37134790123254,4.369571967377016,0.0
4.37134790123254,4.374899768943588,4.373123835088064,0.0
4.374899768943588,4.378451636654635,4.376675702799112,0.0
4.378451636654635,4.382003504365683,4.380227570510159,0.0
4.382003504365683,4.3855553720767295,4.383779438221206,0.0
4.3855553720767295,4.389107239787777,4.387331305932253,0.0
4.389107239787777,4.392659107498824,4.390883173643301,0.0
4.392659107498824,4.396210975209872,4.394435041354348,0.0
4.396210975209872,4.39976284292092,4.397986909065396,0.0
4.39976284292092,4.4033147106319666,4.401538776776443,0.0
4.4033147106319666,4.406866578343014,4.40509064448749,0.0
4.406866578343014,4.410418446054061,4.408642512198538,0.0
4.410418446054061,4.413970313765109,4.412194379909585,0.0
4.413970313765109,4.417522181476156,4.415746247620632,0.0
4.417522181476156,4.421074049187204,4.41929811533168,0.0
4.421074049187204,4.4246259168982505,4.4228499830427275,0.0
4.4246259168982505,4.428177784609298,4.426401850753774,0.0
4.428177784609298,4.431729652320345,4.429953718464821,0.0
4.431729652320345,4.435281520031393,4.433505586175869,0.0
4.435281520031393,4.43883338774244,4.437057453886917,0.0
4.43883338774244,4.4423852554534875,4.440609321597964,0.0
4.4423852554534875,4.445937123164534,4.4441611893090105,0.0
4.445937123164534,4.449488990875582,4.447713057020058,0.0
4.449488990875582,4.453040858586629,4.451264924731106,0.0
4.453040858586629,4.456592726297677,4.454816792442153,0.0
4.456592726297677,4.460144594008724,4.4583686601532,0.0
4.460144594008724,4.463696461719771,4.4619205278642475,0.0
4.463696461719771,4.467248329430818,4.465472395575295,0.0
4.467248329430818,4.470800197141866,4.469024263286342,0.0
4.470800197141866,4.474352064852913,4.472576130997389,0.0
4.474352064852913,4.477903932563961,4.476127998708437,0.0
4.477903932563961,4.481455800275008,4.479679866419485,0.0
4.481455800275008,4.485007667986055,4.483231734130531,0.0
4.485007667986055,4.488559535697102,4.486783601841578,0.0
4.488559535697102,4.49211140340815,4.490335469552626,0.0
4.49211140340815,4.495663271119197,4.493887337263674,0.0
4.495663271119197,4.499215138830245,4.497439204974721,0.0
4.499215138830245,4.5027670065412915,4.500991072685768,0.0
4.5027670065412915,4.506318874252339,4.504542940396815,0.0
4.506318874252339,4.509870741963386,4.508094808107863,0.0
4.509870741963386,4.513422609674434,4.51164667581891,0.0
4.513422609674434,4.516974477385481,4.515198543529957,0.0
4.516974477385481,4.5205263450965285,4.518750411241005,0.0
4.5205263450965285,4.524078212807576,4.522302278952052,0.0
4.524078212807576,4.527630080518623,4.5258541466631,0.0
4.527630080518623,4.531181948229671,4.529406014374147,0.0
4.531181948229671,4.534733815940718,4.532957882085194,0.0
4.534733815940718,4.5382856836517655,4.536509749796242,0.0
4.5382856836517655,4.541837551362812,4.540061617507289,0.0
4.541837551362812,4.54538941907386,4.543613485218336,0.0
4.54538941907386,4.548941286784907,4.547165352929383,0.0
4.548941286784907,4.552493154495955,4.550717220640431,0.0
4.552493154495955,4.556045022207002,4.554269088351479,0.0
4.556045022207002,4.5595968899180495,4.557820956062526,0.0
4.5595968899180495,4.563148757629096,4.5613728237735724,0.0
4.563148757629096,4.566700625340144,4.56492469148462,0.0
4.566700625340144,4.570252493051191,4.568476559195668,0.0
4.570252493051191,4.573804360762239,4.572028426906715,0.0
4.573804360762239,4.577356228473286,4.575580294617762,0.0
4.577356228473286,4.580908096184333,4.5791321623288095,0.0
4.580908096184333,4.58445996389538,4.582684030039857,0.0
4.58445996389538,4.588011831606428,4.586235897750904,0.0
4.588011831606428,4.591563699317475,4.589787765461951,0.0
4.591563699317475,4.595115567028523,4.593339633172999,0.0
4.595115567028523,4.5986674347395695,4.5968915008840465,0.0
4.5986674347395695,4.602219302450617,4.600443368595093,0.0
4.602219302450617,4.605771170161664,4.60399523630614,0.0
4.605771170161664,4.609323037872712,4.607547104017188,0.0
4.609323037872712,4.612874905583759,4.611098971728236,0.0
4.612874905583759,4.6164267732948066,4.614650839439283,0.0
4.6164267732948066,4.619978641005853,4.6182027071503295,0.0
4.619978641005853,4.623530508716901,4.621754574861377,0.0
4.623530508716901,4.627082376427948,4.625306442572425,0.0
4.627082376427948,4.630634244138996,4.628858310283472,0.0
4.630634244138996,4.634186111850043,4.632410177994519,0.0
4.634186111850043,4.6377379795610905,4.635962045705567,0.0
4.6377379795610905,4.641289847272137,4.639513913416614,0.0
4.641289847272137,4.644841714983185,4.643065781127661,0.0
4.644841714983185,4.648393582694233,4.646617648838709,0.0
4.648393582694233,4.65194545040528,4.650169516549756,0.0
4.65194545040528,4.6554973181163275,4.653721384260804,0.0
4.6554973181163275,4.659049185827374,4.657273251971851,0.0
4.659049185827374,4.662601053538422,4.660825119682898,0.0
4.662601053538422,4.666152921249469,4.664376987393945,0.0
4.666152921249469,4.669704788960517,4.667928855104993,0.0
4.669704788960517,4.673256656671564,4.671480722816041,0.0
4.673256656671564,4.676808524382611,4.6750325905270875,0.0
4.676808524382611,4.680360392093658,4.678584458238134,0.0
4.680360392093658,4.683912259804706,4.682136325949182,0.0
4.683912259804706,4.687464127515753,4.68568819366023,0.0
4.687464127515753,4.691015995226801,4.689240061371277,0.0
4.691015995226801,4.694567862937848,4.692791929082324,0.0
4.694567862937848,4.698119730648895,4.696343796793371,0.0
4.698119730648895,4.701671598359942,4.699895664504419,0.0
4.701671598359942,4.70522346607099,4.703447532215466,0.0
4.70522346607099,4.708775333782037,4.706999399926513,0.0
4.708775333782037,4.712327201493085,4.710551267637561,0.0
4.712327201493085,4.7158790692041315,4.7141031353486085,0.0
4.7158790692041315,4.719430936915179,4.717655003059655,0.0
4.719430936915179,4.722982804626226,4.721206870770702,0.0
4.722982804626226,4.726534672337274,4.72475873848175,0.0
4.726534672337274,4.730086540048321,4.728310606192798,0.0
4.730086540048321,4.7336384077593685,4.731862473903845,0.0
4.7336384077593685,4.737190275470415,4.7354143416148915,0.0
4.737190275470415,4.740742143181463,4.738966209325939,0.0
4.740742143181463,4.74429401089251,4.742518077036987,0.0
4.74429401089251,4.747845878603558,4.746069944748034,0.0
4.747845878603558,4.751397746314605,4.749621812459081,0.0
4.751397746314605,4.754949614025652,4.7531736801701285,0.0
4.754949614025652,4.758501481736699,4.756725547881176,0.0
4.758501481736699,4.762053349447747,4.760277415592223,0.0
4.762053349447747,4.765605217158795,4.763829283303271,0.0
4.765605217158795,4.769157084869842,4.767381151014318,0.0
4.769157084869842,4.7727089525808895,4.770933018725366,0.0
4.7727089525808895,4.776260820291936,4.774484886436413,0.0
4.776260820291936,4.779812688002984,4.77803675414746,0.0
4.779812688002984,4.783364555714031,4.781588621858507,0.0
4.783364555714031,4.786916423425079,4.785140489569555,0.0
4.786916423425079,4.790468291136126,4.788692357280603,0.0
4.790468291136126,4.794020158847173,4.7922442249916495,0.0
4.794020158847173,4.79757202655822,4.795796092702696,0.0
4.79757202655822,4.801123894269268,4.799347960413744,0.0
4.801123894269268,4.804675761980315,4.802899828124792,0.0
4.804675761980315,4.808227629691363,4.806451695835839,0.0
4.808227629691363,4.8117794974024095,4.810003563546886,0.0
4.8117794974024095,4.815331365113457,4.813555431257933,0.0
4.815331365113457,4.818883232824504,4.817107298968981,0.0
4.818883232824504,4.822435100535552,4.820659166680028,0.0
4.822435100535552,4.825986968246599,4.824211034391075,0.0
4.825986968246599,4.8295388359576465,4.827762902102123,0.0
4.8295388359576465,4.833090703668693,4.83131476981317,0.0
4.833090703668693,4.836642571379741,4.834866637524217,0.0
4.836642571379741,4.840194439090788,4.838418505235264,0.0
4.840194439090788,4.843746306801836,4.841970372946312,0.0
4.843746306801836,4.847298174512883,4.84552224065736,0.0
4.847298174512883,4.8508500422239305,4.849074108368407,0.0
4.8508500422239305,4.854401909934977,4.8526259760794535,0.0
4.854401909934977,4.857953777646025,4.856177843790501,0.0
4.857953777646025,4.861505645357072,4.859729711501549,0.0
4.861505645357072,4.86505751306812,4.863281579212596,0.0
4.86505751306812,4.868609380779167,4.866833446923643,0.0
4.868609380779167,4.872161248490214,4.8703853146346905,0.0
4.872161248490214,4.875713116201261,4.873937182345738,0.0
4.875713116201261,4.879264983912309,4.877489050056785,0.0
4.879264983912309,4.882816851623356,4.881040917767832,0.0
4.882816851623356,4.886368719334404,4.88459278547888,0.0
4.886368719334404,4.889920587045451,4.8881446531899275,0.0
4.889920587045451,4.893472454756498,4.891696520900975,0.0
4.893472454756498,4.897024322467546,4.895248388612022,0.0
4.897024322467546,4.900576190178593,4.898800256323069,0.0070570752511569575
4.900576190178593,4.904128057889641,4.902352124034117,0.0
4.904128057889641,4.9076799256006876,4.905903991745165,0.0
4.9076799256006876,4.911231793311735,4.909455859456211,0.0
4.911231793311735,4.914783661022782,4.913007727167258,0.0
4.914783661022782,4.91833552873383,4.916559594878306,0.0
4.91833552873383,4.921887396444877,4.920111462589354,0.0
4.921887396444877,4.925439264155925,4.923663330300401,0.0
4.925439264155925,4.9289911318669715,4.927215198011448,0.0
4.9289911318669715,4.932542999578019,4.930767065722495,0.0
4.932542999578019,4.936094867289066,4.934318933433543,0.0
4.936094867289066,4.939646735000114,4.93787080114459,0.0
4.939646735000114,4.943198602711161,4.941422668855637,0.0
4.943198602711161,4.9467504704222085,4.944974536566685,0.0
4.9467504704222085,4.950302338133255,4.948526404277732,0.0
4.950302338133255,4.953854205844303,4.952078271988779,0.0
4.953854205844303,4.95740607355535,4.955630139699826,0.0
4.95740607355535,4.960957941266398,4.959182007410874,0.0
4.960957941266398,4.964509808977445,4.962733875121922,0.0
4.964509808977445,4.968061676688492,4.9662857428329685,0.0
4.968061676688492,4.971613544399539,4.969837610544015,0.0
4.971613544399539,4.975165412110587,4.973389478255063,0.0
4.975165412110587,4.978717279821634,4.976941345966111,0.0
4.978717279821634,4.982269147532682,4.980493213677158,0.0
4.982269147532682,4.985821015243729,4.984045081388205,0.0
4.985821015243729,4.989372882954776,4.987596949099252,0.0
4.989372882954776,4.992924750665823,4.9911488168103,0.0
4.992924750665823,4.996476618376871,4.994700684521347,0.0
4.996476618376871,5.000028486087918,4.998252552232394,0.0
5.000028486087918,5.003580353798966,5.001804419943442,0.0
5.003580353798966,5.007132221510013,5.0053562876544895,0.0
5.007132221510013,5.01068408922106,5.008908155365537,0.0
5.01068408922106,5.014235956932108,5.012460023076584,0.0
5.014235956932108,5.017787824643155,5.016011890787631,0.0
5.017787824643155,5.021339692354203,5.019563758498679,0.0
5.021339692354203,5.0248915600652495,5.0231156262097265,0.0
5.0248915600652495,5.028443427776297,5.026667493920773,0.0
5.028443427776297,5.031995295487344,5.03021936163182,0.0
5.031995295487344,5.035547163198392,5.033771229342868,0.0
5.035547163198392,5.039099030909439,5.037323097053916,0.0
5.039099030909439,5.0426508986204865,5.040874964764963,0.0
5.0426508986204865,5.046202766331533,5.0444268324760095,0.0
5.046202766331533,5.049754634042581,5.047978700187057,0.0
5.049754634042581,5.053306501753628,5.051530567898105,0.0
5.053306501753628,5.056858369464676,5.055082435609152,0.0
5.056858369464676,5.060410237175723,5.058634303320199,0.0
5.060410237175723,5.0639621048867705,5.062186171031247,0.0
5.0639621048867705,5.067513972597817,5.065738038742294,0.0
5.067513972597817,5.071065840308865,5.069289906453341,0.0
5.071065840308865,5.074617708019912,5.072841774164388,0.0
5.074617708019912,5.07816957573096,5.076393641875436,0.0
5.07816957573096,5.081721443442007,5.079945509586484,0.0
5.081721443442007,5.085273311153054,5.0834973772975305,0.0
5.085273311153054,5.088825178864101,5.087049245008577,0.0070570752511569575
5.088825178864101,5.092377046575149,5.090601112719625,0.0
5.092377046575149,5.095928914286196,5.094152980430673,0.0
5.095928914286196,5.099480781997244,5.09770484814172,0.0
5.099480781997244,5.1030326497082905,5.101256715852767,0.0
5.1030326497082905,5.106584517419338,5.104808583563814,0.0
5.106584517419338,5.110136385130385,5.108360451274862,0.0
5.110136385130385,5.113688252841433,5.111912318985909,0.0
5.113688252841433,5.11724012055248,5.115464186696956,0.0
5.11724012055248,5.1207919882635275,5.119016054408004,0.0
5.1207919882635275,5.124343855974574,5.122567922119051,0.0
5.124343855974574,5.127895723685622,5.126119789830098,0.0
5.127895723685622,5.13144759139667,5.129671657541146,0.0
5.13144759139667,5.134999459107717,5.133223525252193,0.0
5.134999459107717,5.138551326818765,5.136775392963241,0.0
5.138551326818765,5.1421031945298115,5.1403272606742885,0.0
5.1421031945298115,5.145655062240859,5.143879128385335,0.0
5.145655062240859,5.149206929951906,5.147430996096382,0.0
5.149206929951906,5.152758797662954,5.15098286380743,0.0
5.152758797662954,5.156310665374001,5.154534731518478,0.0
5.156310665374001,5.1598625330850485,5.158086599229525,0.0
5.1598625330850485,5.163414400796095,5.1616384669405715,0.0
5.163414400796095,5.166966268507143,5.165190334651619,0.0
5.166966268507143,5.17051813621819,5.168742202362667,0.0
5.17051813621819,5.174070003929238,5.172294070073714,0.0
5.174070003929238,5.177621871640285,5.175845937784761,0.0
5.177621871640285,5.181173739351332,5.1793978054958085,0.0
5.181173739351332,5.184725607062379,5.182949673206856,0.0
5.184725607062379,5.188277474773427,5.186501540917903,0.0
5.188277474773427,5.191829342484474,5.19005340862895,0.0
5.191829342484474,5.195381210195522,5.193605276339998,0.0070570752511551925
5.195381210195522,5.198933077906569,5.197157144051046,0.0
5.198933077906569,5.202484945617616,5.200709011762092,0.0070570752511551925
5.202484945617616,5.206036813328663,5.204260879473139,0.0
5.206036813328663,5.209588681039711,5.207812747184187,0.0
5.209588681039711,5.213140548750758,5.211364614895235,0.0
5.213140548750758,5.216692416461806,5.214916482606282,0.0
5.216692416461806,5.2202442841728525,5.218468350317329,0.0
5.2202442841728525,5.2237961518839,5.222020218028376,0.0
5.2237961518839,5.227348019594947,5.225572085739424,0.0
5.227348019594947,5.230899887305995,5.229123953450471,0.0
5.230899887305995,5.234451755017042,5.232675821161518,0.0
5.234451755017042,5.2380036227280895,5.236227688872566,0.0
5.2380036227280895,5.241555490439136,5.239779556583613,0.0
5.241555490439136,5.245107358150184,5.24333142429466,0.0
5.245107358150184,5.248659225861232,5.246883292005708,0.0
5.248659225861232,5.252211093572279,5.250435159716755,0.0070570752511569575
5.252211093572279,5.2557629612833265,5.253987027427803,0.0
5.2557629612833265,5.259314828994373,5.25753889513885,0.0
5.259314828994373,5.262866696705421,5.261090762849897,0.0
5.262866696705421,5.266418564416468,5.264642630560944,0.0
5.266418564416468,5.269970432127516,5.268194498271992,0.0
5.269970432127516,5.273522299838563,5.27174636598304,0.0
5.273522299838563,5.2770741675496105,5.275298233694087,0.0
5.2770741675496105,5.280626035260657,5.278850101405133,0.0
5.280626035260657,5.284177902971705,5.282401969116181,0.0
5.284177902971705,5.287729770682752,5.285953836827229,0.0
5.287729770682752,5.2912816383938,5.289505704538276,0.0
5.2912816383938,5.294833506104847,5.293057572249323,0.0
5.294833506104847,5.298385373815894,5.2966094399603705,0.0
5.298385373815894,5.301937241526941,5.300161307671418,0.0
5.301937241526941,5.305489109237989,5.303713175382465,0.0
5.305489109237989,5.309040976949036,5.307265043093512,0.0
5.309040976949036,5.312592844660084,5.31081691080456,0.0
5.312592844660084,5.3161447123711305,5.3143687785156075,0.0
5.3161447123711305,5.319696580082178,5.317920646226654,0.0
5.319696580082178,5.323248447793225,5.321472513937701,0.0
5.323248447793225,5.326800315504273,5.325024381648749,0.0
5.326800315504273,5.33035218321532,5.328576249359797,0.0
5.33035218321532,5.3339040509263675,5.332128117070844,0.0
5.3339040509263675,5.337455918637414,5.3356799847818905,0.0
5.337455918637414,5.341007786348462,5.339231852492938,0.0
5.341007786348462,5.344559654059509,5.342783720203986,0.0
5.344559654059509,5.348111521770557,5.346335587915033,0.0
5.348111521770557,5.351663389481604,5.34988745562608,0.0
5.351663389481604,5.3552152571926515,5.353439323337128,0.0070570752511551925
5.3552152571926515,5.358767124903698,5.356991191048175,0.0
5.358767124903698,5.362318992614746,5.360543058759222,0.0070570752511551925


==> result-data/threshold_modernbert_srbh_fix.csv <==
original_index,k,FPR
0,0.01,0.11851109161549066
1,0.03,0.10031332247148765
2,0.05,0.08798094999373356
3,0.07,0.07602456448176463
4,0.09,0.06659982453941597
5,0.11,0.061686928186489534
6,0.13,0.054091991477628776
7,0.15,0.05068304298784309
8,0.17,0.04373981701967665
9,0.19,0.04055646070936208
10,0.21,0.03902744704850232
11,0.23,0.035493169570121566
12,0.25,0.03321218197769144
13,0.27,0.031808497305426744
14,0.29,0.030730668003509213
15,0.31,0.02975310189246773
16,0.33,0.02865020679283118
17,0.35,0.027823035468103774
18,0.37,0.026369219200401053
19,0.39,0.025993232234615866
20,0.41,0.025466850482516606
21,0.43,0.02479007394410327
22,0.45,0.024113297405689935
23,0.47,0.02373731043990475
24,0.49,0.02313573129464845
25,0.51,0.022834941722020302
26,0.53,0.02248402055395413
27,0.55,0.02208296779044993
28,0.57,0.021631783431507706
29,0.59,0.02125579646572252
30,0.61,0.020904875297656347
31,0.63,0.02070434891590425
32,0.65,0.0204035593432761
33,0.67,0.020127835568366965
34,0.69,0.019651585411705728
35,0.71,0.01945105902995363
36,0.73,0.01892467727785437
37,0.75,0.018573756109788193
38,0.77,0.018247900739441034
39,0.79,0.017972176964531895
40,0.81,0.017044742448928438
41,0.83,0.01674395287630029
42,0.85,0.016518360696829177
43,0.87,0.01634290011279609
44,0.89,0.016167439528763004
45,0.91,0.015966913147010903
46,0.93,0.015666123574382754
47,0.95,0.015390399799473618
48,0.97,0.01529013660859757
49,0.99,0.015240005013159544


==> result-data/threshold_smol_srbh_fix.csv <==
,k,FPR
0,0.01,0.13831307181351046
1,0.03,0.1165810251911267
2,0.05,0.09612733425241259
3,0.07,0.07948364456698835
4,0.09,0.06587291640556461
5,0.11,0.05529514976814137
6,0.13,0.04599573881438777
7,0.15,0.038501065296403056
8,0.17,0.03296152400050131
9,0.19,0.027747838074946737
10,0.21,0.023762376237623763
11,0.23,0.021180599072565483
12,0.25,0.019100137861887453
13,0.27,0.017245268830680536
14,0.29,0.016217571124201028
15,0.31,0.015240005013159544
16,0.33,0.014212307306680036
17,0.35,0.013410201779671638
18,0.37,0.012858754229853366
19,0.39,0.012407569870911142
20,0.41,0.012106780298282993
21,0.43,0.01165559593934077
22,0.45,0.011379872164431632
23,0.47,0.01115427998496052
24,0.49,0.010978819400927434
25,0.51,0.010678029828299285
26,0.53,0.010552700839704223
27,0.55,0.010226845469357062
28,0.57,0.009926055896728913
29,0.59,0.009725529514976815
30,0.61,0.009625266324100764
31,0.63,0.00947487153778669
32,0.65,0.009399674144629652
33,0.67,0.009299410953753603
34,0.69,0.009224213560596566
35,0.71,0.00917408196515854
36,0.73,0.009073818774282491
37,0.75,0.009023687178844466
38,0.77,0.008948489785687429
39,0.79,0.008923423987968417
40,0.81,0.008823160797092368
41,0.83,0.008823160797092368
42,0.85,0.008823160797092368
43,0.87,0.008697831808497305
44,0.89,0.00864770021305928
45,0.91,0.008597568617621256
46,0.93,0.008597568617621256
47,0.95,0.008597568617621256
48,0.97,0.008597568617621256
49,0.99,0.008572502819902243
